On analytical integration of interaction potentials between cylindrical and rectangular bodies with a focus on van der Waals attraction

The paper deals with the analytical integration of interaction potentials between specific geometries such as disks, cylinders, rectangles, and rectangular prisms. Interaction potentials are modeled as inverse-power laws with respect to the point-pair distance, and the complete body-body potential is obtained by pairwise summation (integration). Several exact new interaction laws are obtained, such as disk-plate and (in-plane) rectangle-rectangle for an arbitrary exponent, and disk-disk and rectangle-rectangle for van der Waals attraction. To balance efficiency and accuracy, additional approximate laws are proposed for disk-disk, point-cylinder, and disk-cylinder interactions. A brief numerical example illustrates the application of the pre-integrated Lennard-Jones disk-disk interaction potential for the interaction between elastic fibers.

==> data/dataCylCyl6Error1.csv <==
0.0001,0.014399788948746524
0.00010746078283213175,0.015470059151010464
0.00011547819846894582,0.01661970776613874
0.00012409377607517196,0.017854600018158306
0.0001333521432163324,0.019181034532859752
0.00014330125702369627,0.02060577191325914
0.0001539926526059492,0.0221360693128664
0.00016548170999431815,0.02377971555117856
0.0001778279410038923,0.02554507010076914
0.00019109529749704405,0.027441105524307705
0.0002053525026457146,0.029477450686692993
0.000220673406908459,0.03166443782438672
0.0002371373705661655,0.03401315449663476
0.0002548296747979347,0.03653549745990854
0.00027384196342643616,0.039244230485563275
0.00029427271762092817,0.0421530473717126
0.00031622776601683794,0.04527663829150265
0.00033982083289425596,0.048630759734261
0.00036517412725483775,0.052232313374325205
0.0003924189758484536,0.05609942534184607
0.00042169650342858224,0.06025153427107861
0.0004531583637600818,0.06470948352276201
0.00048696752516586315,0.06949562183847637
0.0005232991146814947,0.07463390822927846
0.0005623413251903491,0.08015002603053648
0.0006042963902381329,0.08607150304217863
0.0006493816315762113,0.09242784180130745
0.0006978305848598664,0.09925065522940626
0.0007498942093324559,0.10657381469483101
0.0008058421877614819,0.11443360555669882
0.0008659643233600654,0.12286889318307176
0.000930572040929699,0.13192130023390053
0.001,0.14163539465570238
0.0010746078283213176,0.15205888975065182
0.0011547819846894581,0.1632428567324377
0.0012409377607517195,0.17524195034836929
0.001333521432163324,0.1881146483078056
0.001433012570236963,0.2019235047323405
0.0015399265260594918,0.21673541942916122
0.0016548170999431814,0.23262192203308985
0.001778279410038923,0.24965947283757448
0.0019109529749704404,0.26792978025263287
0.002053525026457146,0.28752013605512305
0.00220673406908459,0.3085237684811694
0.0023713737056616554,0.33104021372809206
0.0025482967479793467,0.3551757062651068
0.0027384196342643613,0.38104358885727446
0.0029427271762092816,0.40876474136752283
0.0031622776601683794,0.4384680296593247
0.0033982083289425596,0.4702907736442392
0.003651741272548377,0.5043792347360245
0.003924189758484536,0.5408891223887786
0.004216965034285822,0.579986118241105
0.004531583637600818,0.6218464179709364
0.004869675251658631,0.6666572887979416
0.0052329911468149476,0.7146176411316553
0.005623413251903491,0.7659386125978866
0.006042963902381329,0.8208441612863863
0.006493816315762113,0.8795716654139502
0.006978305848598664,0.9423725255883629
0.007498942093324559,1.0095127650659559
0.008058421877614819,1.0812736227199964
0.008659643233600654,1.1579561212903167
0.00930572040929699,1.2398661225632288
0.01,1.3273374875333412
0.010746078283213174,1.4207178708446424
0.011547819846894583,1.52037274719838
0.012409377607517195,1.6266857938651527
0.01333521432163324,1.740059198471346
0.014330125702369629,1.8609138774486271
0.01539926526059492,1.989689588122671
0.016548170999431813,2.1268449159904765
0.01778279410038923,2.2728612239630777
0.019109529749704406,2.428226358050637
0.020535250264571463,2.593457445845345
0.0220673406908459,2.7690850168274226
0.023713737056616554,2.955655717150483
0.025482967479793468,3.153731057213461
0.027384196342643614,3.3638858546517527
0.029427271762092817,3.586706341084315
0.0316227766016838,3.822787900189014
0.0339820832894256,4.072732404482224
0.036517412725483776,4.3371492764139905
0.039241897584845364,4.616635748225587
0.042169650342858224,4.911796439936923
0.04531583637600818,5.223223421493042
0.04869675251658631,5.551494840646859
0.05232991146814947,5.897169243671609
0.05623413251903491,6.260779326495676
0.06042963902381329,6.642825114895298
0.06493816315762113,7.043766582490689
0.06978305848598663,7.464015727312489
0.07498942093324559,7.903928141497536
0.08058421877614819,8.36380105949472
0.08659643233600654,8.843837051663893
0.09305720409296991,9.344173987336095
0.1,9.864849523215428
0.10746078283213174,10.40579754003926
0.11547819846894582,10.96683837125944
0.12409377607517195,11.547669277869183
0.1333521432163324,12.147855358276821
0.14330125702369628,12.766821100552542
0.1539926526059492,13.403842800146373
0.16548170999431813,14.058042078025965
0.1778279410038923,14.728380742982933
0.19109529749704404,15.413657243348593
0.2053525026457146,16.112504949546153
0.220673406908459,16.82339249958659
0.23713737056616552,17.544626419626443
0.25482967479793467,18.274356206501295
0.27384196342643613,19.010582024328563
0.29427271762092816,19.751165124674777
0.31622776601683794,20.493841049477595
0.33982083289425596,21.236235618077583
0.3651741272548377,21.975883635909344
0.3924189758484536,22.710250193125955
0.4216965034285822,23.43675434864918
0.4531583637600818,24.1527949203017
0.4869675251658631,24.855778027124185
0.5232991146814947,25.543145957656566
0.5623413251903491,26.212406870939613
0.6042963902381329,26.86116477781477
0.6493816315762113,27.487149201909066
0.6978305848598664,28.0882438856341
0.7498942093324559,28.662513889575695
0.8058421877614819,29.208230436485326
0.8659643233600653,29.723892876020575
0.930572040929699,30.208247194687708
1.,30.660300567307136
1.0746078283213174,31.0793315411108
1.1547819846894583,31.46489555824378
1.2409377607517196,31.81682565387606
1.333521432163324,32.13522830904523
1.4330125702369627,32.42047458466776
1.539926526059492,32.67318680741201
1.6548170999431815,32.89422121342556
1.7782794100389228,33.08464707465132
1.9109529749704406,33.24572292831208
2.0535250264571463,33.378870600113345
2.20673406908459,33.48564775085879
2.371373705661655,33.56771968499916
2.5482967479793466,33.626831139016254
2.7384196342643614,33.66477871933346
2.942727176209282,33.683384589636425
3.1622776601683795,33.684471917753484
3.3982083289425593,33.66984249430441
3.651741272548377,33.64125683037758
3.9241897584845358,33.60041692929815
4.216965034285822,33.54895183866468
4.531583637600818,33.488405984364746
4.869675251658631,33.42023021470319
5.232991146814947,33.345775414172415
5.623413251903491,33.26628849109107
6.042963902381328,33.18291052004261
6.493816315762113,33.09667675995938
6.978305848598663,33.008518307259415
7.498942093324558,32.91926511129715
8.058421877614817,32.82965005117286
8.659643233600654,32.740313930207485
9.30572040929699,32.65181099649699
10.,32.56461497680178
10.746078283213174,32.47912535846279
11.547819846894583,32.39567358275228
12.409377607517197,32.3145295095306
13.33521432163324,32.23590737908516
14.330125702369628,32.159971965277805
15.399265260594921,32.08684415391206
16.548170999431814,32.0166058294141
17.78279410038923,31.949305883846822
19.109529749704407,31.88496348702109
20.535250264571463,31.823572784468645
22.0673406908459,31.765107879339503
23.71373705661655,31.709523207886992
25.482967479793466,31.656761813903188
27.384196342643612,31.606750570024918
29.42727176209282,31.559411385416897
31.622776601683796,31.5146592097651
33.982083289425596,31.47239348572824
36.51741272548377,31.432526234227893
39.24189758484536,31.39495383764882
42.16965034285822,31.359556776451015
45.31583637600818,31.32629802723988
48.69675251658631,31.295011836018098
52.32991146814947,31.265587682167983
56.234132519034915,31.238037874961726
60.42963902381328,31.21216109883498
64.93816315762113,31.187962955220893
69.78305848598663,31.16508899906176
74.98942093324558,31.14373525615471
80.58421877614818,31.123830364214054
86.59643233600654,31.105071691434045
93.0572040929699,31.08788762771787
100.,31.07096018221042
107.46078283213174,31.05622001376401
115.47819846894582,31.041874200537695
124.09377607517196,31.028511708302638
133.3521432163324,31.01384225464201
143.30125702369628,31.003067975043052
153.99265260594922,31.00015590642529
165.48170999431815,30.986590983794258
177.82794100389228,30.948511402872718
191.09529749704407,30.964722102406974
205.35250264571462,30.965769280052204
220.67340690845901,30.98596811850222
237.13737056616552,30.942446608210084
254.82967479793467,30.953826406472373
273.84196342643617,30.96951052611215
294.2727176209282,30.877106826569268
316.22776601683796,30.974111228445857


==> data/dataCylCyl6Error2.csv <==
0.0001,0.0006514713831622966
0.00010746078283213175,0.0006931100757425629
0.00011547819846894582,0.0007370777556305801
0.00012409377607517196,0.0007834599161040015
0.0001333521432163324,0.0008323411564234567
0.00014330125702369627,0.0008838018883726665
0.0001539926526059492,0.000937916646462566
0.00016548170999431815,0.0009947519663983093
0.0001778279410038923,0.0010543656298336492
0.00019109529749704405,0.0011168034315453892
0.0002053525026457146,0.0011820980805648607
0.000220673406908459,0.0012502631853538552
0.0002371373705661655,0.0013212942709502358
0.0002548296747979347,0.001395161761833118
0.00027384196342643616,0.0014718066599528807
0.00029427271762092817,0.0015511375105547187
0.00031622776601683794,0.0016330238451753853
0.00033982083289425596,0.0017172895797867359
0.00036517412725483775,0.0018037060855302111
0.0003924189758484536,0.0018919844349765686
0.00042169650342858224,0.001981766414852112
0.0004531583637600818,0.0020726138707851953
0.00048696752516586315,0.0021639980829794426
0.0005232991146814947,0.002255285722607176
0.0005623413251903491,0.0023457263034415542
0.0006042963902381329,0.0024344342122090833
0.0006493816315762113,0.0025203721455744426
0.0006978305848598664,0.0026023303383183225
0.0007498942093324559,0.0026789043429432564
0.0008058421877614819,0.0027484702742766993
0.0008659643233600654,0.0028091567326846453
0.000930572040929699,0.002858813895475063
0.001,0.0028949791039598115
0.0010746078283213176,0.002914838816895449
0.0011547819846894581,0.002915185920086494
0.0012409377607517195,0.002892373010742081
0.001333521432163324,0.0028422598569815063
0.001433012570236963,0.0027601562609344387
0.0015399265260594918,0.0026407579446638676
0.0016548170999431814,0.0024780762016371758
0.001778279410038923,0.002265360313214043
0.0019109529749704404,0.0019950118863881166
0.002053525026457146,0.0016584902597856753
0.00220673406908459,0.0012462080478208867
0.0023713737056616554,0.0007474213173522231
0.0025482967479793467,0.000150095448058417
0.0027384196342643613,0.0005592236217032171
0.0029427271762092816,0.0013955641680874575
0.0031622776601683794,0.0023756929388553502
0.0033982083289425596,0.003518295340192539
0.003651741272548377,0.00484417220924478
0.003924189758484536,0.006376454457966609
0.004216965034285822,0.008140836977613454
0.004531583637600818,0.010165832882346359
0.004869675251658631,0.012483049827635772
0.0052329911468149476,0.015127489678169086
0.005623413251903491,0.01813787300421202
0.006042963902381329,0.021556990222571216
0.006493816315762113,0.025432080237549285
0.006978305848598664,0.029815238948467833
0.007498942093324559,0.03476385839170079
0.008058421877614819,0.04034109822758392
0.008659643233600654,0.04661639097100704
0.00930572040929699,0.05366598195346864
0.01,0.061573505250850286
0.010746078283213174,0.07043059630068033
0.011547819846894583,0.08033754190558218
0.012409377607517195,0.0914039676978897
0.01333521432163324,0.1037495631540333
0.014330125702369629,0.11750484339996302
0.01539926526059492,0.13281194679159697
0.016548170999431813,0.14982546640983768
0.01778279410038923,0.16871331302603648
0.019109529749704406,0.18966159463769638
0.020535250264571463,0.21286002571298412
0.0220673406908459,0.23852549544442309
0.023713737056616554,0.2668883096184387
0.025482967479793468,0.2981967236314133
0.027384196342643614,0.33271788435035604
0.029427271762092817,0.3707387544932068
0.0316227766016838,0.4125670062138349
0.0339820832894256,0.4585318686840739
0.036517412725483776,0.5089849122458893
0.039241897584845364,0.5643048303125038
0.042169650342858224,0.6248821639671461
0.04531583637600818,0.6911429443600723
0.04869675251658631,0.763533941905193
0.05232991146814947,0.8425264600858662
0.05623413251903491,0.9286162366702794
0.06042963902381329,1.0223230903081815
0.06493816315762113,1.1241902752347133
0.06978305848598663,1.2347835049898566
0.07498942093324559,1.3546896045124663
0.08058421877614819,1.484518836905096
0.08659643233600654,1.624886775552619
0.09305720409296991,1.7764348437836277
0.1,1.9398119488664731
0.10746078283213174,2.1156743502093467
0.11547819846894582,2.304681234060396
0.12409377607517195,2.5074896579325783
0.1333521432163324,2.7247488469565333
0.14330125702369628,2.9570938344510274
0.1539926526059492,3.205138451399646
0.16548170999431813,3.4694737662664856
0.1778279410038923,3.750636135229561
0.19109529749704404,4.04913312390781
0.2053525026457146,4.365411678923074
0.220673406908459,4.699854042454865
0.23713737056616552,5.052767910661799
0.25482967479793467,5.4243765042188725
0.27384196342643613,5.8148087264016235
0.29427271762092816,6.224089608499484
0.31622776601683794,6.652131264525472
0.33982083289425596,7.098724595713454
0.3651741272548377,7.563531999644073
0.3924189758484536,8.046081345967343
0.4216965034285822,8.545761479911992
0.4531583637600818,9.061819506949675
0.4869675251658631,9.593360090545925
0.5232991146814947,10.139346965255351
0.5623413251903491,10.698606824953952
0.6042963902381329,11.269835692835143
0.6493816315762113,11.851607816293647
0.6978305848598664,12.442387057798268
0.7498942093324559,13.04054067460193
0.8058421877614819,13.644355298787259
0.8659643233600653,14.252054848322834
0.930572040929699,14.86182002358716
1.,15.471808976398057
1.0746078283213174,16.080178684044157
1.1547819846894583,16.68510652281757
1.2409377607517196,17.284811516907137
1.333521432163324,17.877574741015028
1.4330125702369627,18.461758379430407
1.539926526059492,19.03582298959067
1.6548170999431815,19.598342582251284
1.7782794100389228,20.148017210201914
1.9109529749704406,20.683682847853145
2.0535250264571463,21.204318441500078
2.20673406908459,21.70905010724867
2.371373705661655,22.197152547825013
2.5482967479793466,22.66804784304142
2.7384196342643614,23.12130184254551
2.942727176209282,23.556618444554882
3.1622776601683795,23.973832085544974
3.3982083289425593,24.372898788088637
3.651741272548377,24.753886122201667
3.9241897584845358,25.116962423556693
4.216965034285822,25.462385597605973
4.531583637600818,25.790491801583254
4.869675251658631,26.101684267133784
5.232991146814947,26.39642247355719
5.623413251903491,26.675211856329177
6.042963902381328,26.938594174890095
6.493816315762113,27.18713863906087
6.978305848598663,27.421433853889354
7.498942093324558,27.642080587587998
8.058421877614817,27.849685425980415
8.659643233600654,28.044855203683316
9.30572040929699,28.228192219839045
10.,28.40029025309124
10.746078283213174,28.561731216631465
11.547819846894583,28.71308238662814
12.409377607517197,28.85489428347952
13.33521432163324,28.987698998629373
14.330125702369628,29.112008908820474
15.399265260594921,29.22831602631646
16.548170999431814,29.337090996195403
17.78279410038923,29.438783573914556
19.109529749704407,29.53382184797151
20.535250264571463,29.622612854808562
22.0673406908459,29.705542778440236
23.71373705661655,29.782977292622135
25.482967479793466,29.855263046499243
27.384196342643612,29.922725904277307
29.42727176209282,29.9856744440109
31.622776601683796,30.04439989573735
33.982083289425596,30.099173420857912
36.51741272548377,30.150256761299232
39.24189758484536,30.19788615568143
42.16965034285822,30.242290901477475
45.31583637600818,30.28367399510537
48.69675251658631,30.32225818965309
52.32991146814947,30.358207848983838
56.234132519034915,30.391736488846977
60.42963902381328,30.42294719224696
64.93816315762113,30.45207877017261
69.78305848598663,30.479114171303053
74.98942093324558,30.504419008296065
80.58421877614818,30.527735578187333
86.59643233600654,30.549818030591013
93.0572040929699,30.570003936336278
100.,30.589265491376917
107.46078283213174,30.60651410554744
115.47819846894582,30.623647886224674
124.09377607517196,30.639032651733196
133.3521432163324,30.65222582742841
143.30125702369628,30.664034576920162
153.99265260594922,30.68368657802754
165.48170999431815,30.691022905881372
177.82794100389228,30.701110112005164
191.09529749704407,30.71466882895991
205.35250264571462,30.72366858640073
220.67340690845901,30.759483587567942
237.13737056616552,30.7102216800092
254.82967479793467,30.720617913042876
273.84196342643617,30.7911488622356
294.2727176209282,30.769673626231853
316.22776601683796,30.79517199619571


==> data/dataCylCyl6Error3.csv <==
0.0001,0.008456960014499136
0.00010746078283213175,0.009076596266655268
0.00011547819846894582,0.009741188986796892
0.00012409377607517196,0.010453950521773501
0.0001333521432163324,0.011218315898817027
0.00014330125702369627,0.01203795903912562
0.0001539926526059492,0.012916808954131862
0.00016548170999431815,0.013859065508191323
0.0001778279410038923,0.014869218737977535
0.00019109529749704405,0.01595206618381664
0.0002053525026457146,0.01711273427606272
0.000220673406908459,0.018356697970104408
0.0002371373705661655,0.019689805649925136
0.0002548296747979347,0.02111830181710661
0.00027384196342643616,0.022648850202257438
0.00029427271762092817,0.02428856417559713
0.00031622776601683794,0.026045031249769434
0.00033982083289425596,0.02792634532847742
0.00036517412725483775,0.029941135844615295
0.0003924189758484536,0.03209860169711298
0.00042169650342858224,0.03440854470797224
0.0004531583637600818,0.036881406819487775
0.00048696752516586315,0.03952830761885388
0.0005232991146814947,0.042361083207061494
0.0005623413251903491,0.04539232914153037
0.0006042963902381329,0.04863544272256367
0.0006493816315762113,0.05210466927813151
0.0006978305848598664,0.05581514822655907
0.0007498942093324559,0.05978296288111862
0.0008058421877614819,0.06402519132022368
0.0008659643233600654,0.06855995868962764
0.000930572040929699,0.07340649208683901
0.001,0.07858517648201739
0.0010746078283213176,0.08411761270328472
0.0011547819846894581,0.09002667636640758
0.0012409377607517195,0.09633657847230251
0.001333521432163324,0.10307292721229556
0.001433012570236963,0.11026279026488321
0.0015399265260594918,0.11793475788224024
0.0016548170999431814,0.1261190064342586
0.001778279410038923,0.13484736155616206
0.0019109529749704404,0.14415336099821804
0.002053525026457146,0.15407231645296002
0.00220673406908459,0.1646413735257909
0.0023713737056616554,0.17589957000080045
0.0025482967479793467,0.18788789055444285
0.0027384196342643613,0.2006493183621454
0.0029427271762092816,0.21422888134572873
0.0031622776601683794,0.2286736933295941
0.0033982083289425596,0.2440329878274321
0.003651741272548377,0.26035814429759113
0.003924189758484536,0.27770270422937565
0.004216965034285822,0.29612237679555087
0.004531583637600818,0.3156750313757328
0.004869675251658631,0.33642067567353406
0.0052329911468149476,0.3584214170970178
0.005623413251903491,0.38174140540462953
0.006042963902381329,0.4064467541300764
0.006493816315762113,0.432605438213867
0.006978305848598664,0.4602871649920885
0.007498942093324559,0.48956321568910516
0.008058421877614819,0.5205062541535188
0.008659643233600654,0.5531900993140768
0.00930572040929699,0.5876894580334201
0.01,0.6240796140524512
0.010746078283213174,0.6624360695915061
0.011547819846894583,0.7028341349103826
0.012409377607517195,0.7453484616273944
0.01333521432163324,0.7900525152800425
0.014330125702369629,0.8370179824383825
0.01539926526059492,0.8863141074953929
0.016548170999431813,0.9380069544611563
0.01778279410038923,0.9921585888091684
0.019109529749704406,1.0488261746573377
0.020535250264571463,1.1080609825345917
0.0220673406908459,1.1699073032973522
0.023713737056616554,1.234401264009239
0.025482967479793468,1.3015695418509805
0.027384196342643614,1.3714279728623384
0.029427271762092817,1.443980052727451
0.0316227766016838,1.5192153277019036
0.0339820832894256,1.5971076746721085
0.036517412725483776,1.6776134704689738
0.039241897584845364,1.7606696518661127
0.042169650342858224,1.846191669143635
0.04531583637600818,1.9340674756394363
0.04869675251658631,2.0241703026526143
0.05232991146814947,2.11633440178412
0.05623413251903491,2.210366886548348
0.06042963902381329,2.306041793187773
0.06493816315762113,2.403097572036158
0.06978305848598663,2.501234555848026
0.07498942093324559,2.600112429179301
0.08058421877614819,2.6993477267369426
0.08659643233600654,2.7985113926989165
0.09305720409296991,2.897122521666564
0.1,2.9946613861035734
0.10746078283213174,3.090545162879277
0.11547819846894582,3.184140605046014
0.12409377607517195,3.274759011763626
0.1333521432163324,3.3616550716903295
0.14330125702369628,3.4440261145410425
0.1539926526059492,3.5210118368479373
0.16548170999431813,3.5916945708230315
0.1778279410038923,3.655100167293559
0.19109529749704404,3.7101956874395237
0.2053525026457146,3.7559068261782977
0.220673406908459,3.7910989985719015
0.23713737056616552,3.8145957403206894
0.25482967479793467,3.8251802085326094
0.27384196342643613,3.8216011938112096
0.29427271762092816,3.8025801832458015
0.31622776601683794,3.7668195040212953
0.33982083289425596,3.7130115614574413
0.3651741272548377,3.6398491664981742
0.3924189758484536,3.5460312171132493
0.4216965034285822,3.4302973608559952
0.4531583637600818,3.2914087462263404
0.4869675251658631,3.128183396342515
0.5232991146814947,2.9395058704834507
0.5623413251903491,2.7243426237801156
0.6042963902381329,2.4817576778094046
0.6493816315762113,2.210928367075626
0.6978305848598664,1.911160896990538
0.7498942093324559,1.5819054226049578
0.8058421877614819,1.22277033751627
0.8659643233600653,0.8335354456869026
0.930572040929699,0.4141636835261722
1.,0.0351889392539535
1.0746078283213174,0.5141654990022189
1.1547819846894583,1.0222027134888922
1.2409377607517196,1.5585281542741067
1.333521432163324,2.1221603309686534
1.4330125702369627,2.7119118051715665
1.539926526059492,3.3263954253371892
1.6548170999431815,3.964033699231526
1.7782794100389228,4.623071240596365
1.9109529749704406,5.301590144007356
2.0535250264571463,5.997528059801655
2.20673406908459,6.708698662717411
2.371373705661655,7.432814137325401
2.5482967479793466,8.167509243069624
2.7384196342643614,8.910366475331303
2.942727176209282,9.658941807646661
3.1622776601683795,10.410790487631603
3.3982083289425593,11.163492361130045
3.651741272548377,11.914676224193547
3.9241897584845358,12.662042736223775
4.216965034285822,13.403385484701747
4.531583637600818,14.13660985203626
4.869675251658631,14.859749411473597
5.232991146814947,15.570979653882421
5.623413251903491,16.268628930904473
6.042963902381328,16.951186573196793
6.493816315762113,17.6173082246361
6.978305848598663,18.26581849090251
7.498942093324558,18.89571106019636
8.058421877614817,19.506146512766332
8.659643233600654,20.09644806721895
9.30572040929699,20.666095486693447
10.,21.214717534355714
10.746078283213174,21.742083127455277
11.547819846894583,22.24809158712904
12.409377607517197,22.73276220084388
13.33521432163324,23.196223326655815
14.330125702369628,23.638701427410027
15.399265260594921,24.06050993798621
16.548170999431814,24.462038357219413
17.78279410038923,24.84374200212132
19.109529749704407,25.206131515332213
20.535250264571463,25.54976380946641
22.0673406908459,25.875232724192955
23.71373705661655,26.183160702538355
25.482967479793466,26.47419306997061
27.384196342643612,26.748987676387102
29.42727176209282,27.008212038755698
31.622776601683796,27.25253622787817
33.982083289425596,27.482629044989505
36.51741272548377,27.699153784263743
39.24189758484536,27.902761962376164
42.16965034285822,28.09409100180245
45.31583637600818,28.273776757356668
48.69675251658631,28.442417189815423
52.32991146814947,28.600604797138434
56.234132519034915,28.74891769026379
60.42963902381328,28.887882366737045
64.93816315762113,29.01806237304452
69.78305848598663,29.13990657140862
74.98942093324558,29.2540082445765
80.58421877614818,29.3606364115937
86.59643233600654,29.460395463935114
93.0572040929699,29.55361329629528
100.,29.640994852413115
107.46078283213174,29.722068865702944
115.47819846894582,29.798742731304888
124.09377607517196,29.86903006825458
133.3521432163324,29.935560354116163
143.30125702369628,29.99763609524424
153.99265260594922,30.05646534317886
165.48170999431815,30.11044058907527
177.82794100389228,30.15912739377852
191.09529749704407,30.206476961156447
205.35250264571462,30.249736908453105
220.67340690845901,30.304205410243178
237.13737056616552,30.319185139906647
254.82967479793467,30.373831162729193
273.84196342643617,30.401340038121916
294.2727176209282,30.411046170624477
316.22776601683796,30.46205006758049


==> data/dataCylCyl6Error4.csv <==
0.0001,0.012570293589479545
0.00010746078283213175,0.01349472477069311
0.00011547819846894582,0.014486615267386744
0.00012409377607517196,0.015550827829412963
0.0001333521432163324,0.016692570754099717
0.00014330125702369627,0.0179174182310035
0.0001539926526059492,0.019231338696744222
0.00016548170999431815,0.02064071825274455
0.0001778279410038923,0.022152392305582993
0.00019109529749704405,0.02377367311150035
0.0002053525026457146,0.02551238392811614
0.000220673406908459,0.02737689142588799
0.0002371373705661655,0.029376144106380335
0.0002548296747979347,0.03151970903387058
0.00027384196342643616,0.03381781249224596
0.00029427271762092817,0.03628138649110196
0.00031622776601683794,0.03892210998029504
0.00033982083289425596,0.041752462009223903
0.00036517412725483775,0.044785770270481196
0.0003924189758484536,0.04803626733106168
0.00042169650342858224,0.05151914791873055
0.0004531583637600818,0.05525062948411209
0.00048696752516586315,0.059248017624764185
0.0005232991146814947,0.06352977275728255
0.0005623413251903491,0.06811558289099676
0.0006042963902381329,0.07302643860608549
0.0006493816315762113,0.07828471226406376
0.0006978305848598664,0.08391424203698113
0.0007498942093324559,0.0899404189260868
0.0008058421877614819,0.09639027932538519
0.0008659643233600654,0.10329260124463145
0.000930572040929699,0.11067800475597164
0.001,0.11857905796879865
0.0010746078283213176,0.12703038675186817
0.0011547819846894581,0.1360687893951995
0.0012409377607517195,0.14573335590092878
0.001333521432163324,0.15606559173930962
0.001433012570236963,0.167109546608546
0.0015399265260594918,0.1789119467050581
0.0016548170999431814,0.1915223323839842
0.001778279410038923,0.2049931990515753
0.0019109529749704404,0.21938014224691943
0.002053525026457146,0.23474200622134725
0.00220673406908459,0.2511410355489518
0.0023713737056616554,0.2686430292737103
0.0025482967479793467,0.28731749738843076
0.0027384196342643613,0.3072378184356253
0.0029427271762092816,0.3284813979247703
0.0031622776601683794,0.35112982634453815
0.0033982083289425596,0.3752690359334742
0.003651741272548377,0.4009894551117373
0.003924189758484536,0.4283861589047633
0.004216965034285822,0.4575590143068917
0.004531583637600818,0.4886128185841825
0.004869675251658631,0.5216574287947763
0.0052329911468149476,0.5568078805537564
0.005623413251903491,0.5941844933977934
0.006042963902381329,0.6339129606634111
0.006493816315762113,0.6761244208078329
0.006978305848598664,0.7209555071728201
0.007498942093324559,0.7685483728561971
0.008058421877614819,0.8190506873014989
0.008659643233600654,0.8726156003027884
0.00930572040929699,0.9294016696084357
0.01,0.989572747327897
0.010746078283213174,1.0532978204643648
0.011547819846894583,1.1207508003713513
0.012409377607517195,1.1921102555892074
0.01333521432163324,1.2675590825258949
0.014330125702369629,1.3472841076986086
0.01539926526059492,1.4314756152869388
0.016548170999431813,1.52032679357777
0.01778279410038923,1.6140330933261584
0.019109529749704406,1.7127914913689306
0.020535250264571463,1.8167996519457108
0.0220673406908459,1.9262549794888457
0.023713737056616554,2.0413535549410007
0.025482967479793468,2.1622889492012183
0.027384196342643614,2.2892509067924562
0.029427271762092817,2.4224238933703997
0.0316227766016838,2.561985501111096
0.0339820832894256,2.708104706623951
0.036517412725483776,2.8609399768184542
0.039241897584845364,3.020637219019817
0.042169650342858224,3.187327572751306
0.04531583637600818,3.361125041996437
0.04869675251658631,3.5421239681431245
0.05232991146814947,3.7303963456321956
0.05623413251903491,3.9259889843143077
0.06042963902381329,4.128920524686222
0.06493816315762113,4.339178314617811
0.06978305848598663,4.556715158866071
0.07498942093324559,4.781445955542782
0.08058421877614819,5.01324423680728
0.08659643233600654,5.251938634291412
0.09305720409296991,5.497309293205042
0.1,5.749084262589702
0.10746078283213174,6.006935892775862
0.11547819846894582,6.270477274688735
0.12409377607517195,6.539254935901457
0.1333521432163324,6.812760349901834
0.14330125702369628,7.090405031629729
0.1539926526059492,7.371531666145597
0.16548170999431813,7.655407954068864
0.1778279410038923,7.941224214514898
0.19109529749704404,8.228091358933279
0.2053525026457146,8.515039290864888
0.220673406908459,8.801015787039612
0.23713737056616552,9.084882425592625
0.25482967479793467,9.365428166738985
0.27384196342643613,9.641350181539536
0.29427271762092816,9.911268079433382
0.31622776601683794,10.17372285353238
0.33982083289425596,10.427179755015791
0.3651741272548377,10.670031996082944
0.3924189758484536,10.900605319828328
0.4216965034285822,11.117163472150757
0.4531583637600818,11.31791460767982
0.4869675251658631,11.501015152710199
0.5232991146814947,11.664591804875807
0.5623413251903491,11.806730977262536
0.6042963902381329,11.92550215772244
0.6493816315762113,12.018966207891534
0.6978305848598664,12.085187888537185
0.7498942093324559,12.122249458577917
0.8058421877614819,12.128265346422031
0.8659643233600653,12.101397879783946
0.930572040929699,12.039874042946593
1.,11.941997841804852
1.0746078283213174,11.806189818138545
1.1547819846894583,11.630975902716061
1.2409377607517196,11.415027279027615
1.333521432163324,11.157175936579991
1.4330125702369627,10.85643520411887
1.539926526059492,10.512020091262366
1.6548170999431815,10.123367056360669
1.7782794100389228,9.690152764146989
1.9109529749704406,9.212311346890814
2.0535250264571463,8.690049648465447
2.20673406908459,8.123859908598066
2.371373705661655,7.51452934588916
2.5482967479793466,6.863146121175125
2.7384196342643614,6.171101212947852
2.942727176209282,5.440085814128581
3.1622776601683795,4.672083961596167
3.3982083289425593,3.8693602384605437
3.651741272548377,3.034442531098725
3.9241897584845358,2.170099985713626
4.216965034285822,1.2793164640468901
4.531583637600818,0.3652599655749514
4.869675251658631,0.5687513827912488
5.232991146814947,1.5192860298239745
5.623413251903491,2.482837573327077
6.042963902381328,3.4558643067622934
6.493816315762113,4.434828824056511
6.978305848598663,5.416236762885542
7.498942093324558,6.396673845450465
8.058421877614817,7.3728404061782395
8.659643233600654,8.341582757405568
9.30572040929699,9.299920807481916
10.,10.245071587372255
10.746078283213174,11.17446833402258
11.547819846894583,12.08577510382233
12.409377607517197,12.976896829564016
13.33521432163324,13.84598514537111
14.330125702369628,14.691439906945714
15.399265260594921,15.511907254950884
16.548170999431814,16.3062739011744
17.78279410038923,17.073658929134588
19.109529749704407,17.81340276031309
20.535250264571463,18.525054383029367
22.0673406908459,19.208357055129113
23.71373705661655,19.863232459419557
25.482967479793466,20.489765629995944
27.384196342643612,21.08818691636662
29.42727176209282,21.65885676932269
31.622776601683796,22.20225019262958
33.982083289425596,22.718938495301867
36.51741272548377,23.20957856478624
39.24189758484536,23.674895156218792
42.16965034285822,24.11566627844279
45.31583637600818,24.532719689987502
48.69675251658631,24.92692049559082
52.32991146814947,25.299132929601782
56.234132519034915,25.650274278377474
60.42963902381328,25.98122482585863
64.93816315762113,26.292907300358596
69.78305848598663,26.586181737955556
74.98942093324558,26.86197336797701
80.58421877614818,27.121118373414465
86.59643233600654,27.364468478613503
93.0572040929699,27.592902644607797
100.,27.807181788880523
107.46078283213174,28.007896048316688
115.47819846894582,28.19627085606647
124.09377607517196,28.37242226028744
133.3521432163324,28.537297119513944
143.30125702369628,28.69145824901997
153.99265260594922,28.836851484891678
165.48170999431815,28.972014932928815
177.82794100389228,29.096586025832565
191.09529749704407,29.217107091282625
205.35250264571462,29.327815930615763
220.67340690845901,29.431972050524568
237.13737056616552,29.524815718769087
254.82967479793467,29.616439483876306
273.84196342643617,29.697849329690364
294.2727176209282,29.776879301565774
316.22776601683796,29.856645092224387


==> data/dataCylCyl6Error5.csv <==
0.0001,0.014749673113190843
0.00010746078283213175,0.015835565545818726
0.00011547819846894582,0.01700083293537675
0.00012409377607517196,0.018251215206671847
0.0001333521432163324,0.01959285570080726
0.00014330125702369627,0.021032336904445406
0.0001539926526059492,0.022576704582019373
0.00016548170999431815,0.02423350225672153
0.0001778279410038923,0.026010807655688053
0.00019109529749704405,0.02791726200265733
0.0002053525026457146,0.029962116214861185
0.000220673406908459,0.032155267275682846
0.0002371373705661655,0.034507302844091044
0.0002548296747979347,0.03702954740089196
0.00027384196342643616,0.039734112822760306
0.00029427271762092817,0.04263394853363739
0.00031622776601683794,0.045742899126133316
0.00033982083289425596,0.04907576049447186
0.00036517412725483775,0.05264834556393932
0.0003924189758484536,0.05647754765230671
0.00042169650342858224,0.06058141146450341
0.0004531583637600818,0.06497920756847257
0.00048696752516586315,0.06969150957926282
0.0005232991146814947,0.07474027879652481
0.0005623413251903491,0.08014894971790702
0.0006042963902381329,0.08594252369411097
0.0006493816315762113,0.09214766513108422
0.0006978305848598664,0.09879280520625158
0.0007498942093324559,0.10590824928018243
0.0008058421877614819,0.11352628973413643
0.0008659643233600654,0.12168132656133707
0.000930572040929699,0.1304099910919033
0.001,0.13975127806051213
0.0010746078283213176,0.14974668281024064
0.0011547819846894581,0.16044034445120253
0.0012409377607517195,0.17187919615778244
0.001333521432163324,0.18411312147925799
0.001433012570236963,0.19719511672644366
0.0015399265260594918,0.21118146059277912
0.0016548170999431814,0.2261318891894033
0.001778279410038923,0.24210977799487104
0.0019109529749704404,0.25918232919048423
0.002053525026457146,0.27742076559800816
0.00220673406908459,0.2969005291333718
0.0023713737056616554,0.31770148534322484
0.0025482967479793467,0.33990813161469746
0.0027384196342643613,0.36360980989463443
0.0029427271762092816,0.3889009226601258
0.0031622776601683794,0.4158811511544313
0.0033982083289425596,0.4446556752368972
0.003651741272548377,0.47533539336171776
0.003924189758484536,0.5080371420488912
0.004216965034285822,0.5428839123069628
0.004531583637600818,0.5800050625044312
0.004869675251658631,0.6195365249568259
0.0052329911468149476,0.6616210046243134
0.005623413251903491,0.7064081671680648
0.006042963902381329,0.7540548141996314
0.006493816315762113,0.8047250423282862
0.006978305848598664,0.858590383484756
0.007498942093324559,0.9158299222806648
0.008058421877614819,0.9766303871826596
0.008659643233600654,1.0411862113017365
0.00930572040929699,1.109699557952725
0.01,1.182380306707952
0.010746078283213174,1.2594459942901333
0.011547819846894583,1.341121705168462
0.012409377607517195,1.427639905783229
0.01333521432163324,1.5192402162659884
0.014330125702369629,1.6161691130662694
0.01539926526059492,1.7186795558139976
0.016548170999431813,1.8270305311403046
0.01778279410038923,1.9414865061907423
0.019109529749704406,2.0623167843936865
0.020535250264571463,2.189794755714786
0.0220673406908459,2.3241970337791558
0.023713737056616554,2.4658024722156253
0.025482967479793468,2.6148910526204894
0.027384196342643614,2.7717426369366716
0.029427271762092817,2.93663557727287
0.0316227766016838,3.1098451767890265
0.0339820832894256,3.2916419959429684
0.036517412725483776,3.4822899992300407
0.039241897584845364,3.6820445385538623
0.042169650342858224,3.8911501707506
0.04531583637600818,4.109838308110593
0.04869675251658631,4.338324702519869
0.05232991146814947,4.576806765819387
0.05623413251903491,4.825460731047762
0.06042963902381329,5.084438661784291
0.06493816315762113,5.353865319353263
0.06978305848598663,5.633834900588194
0.07498942093324559,5.924407661862328
0.08058421877614819,6.2256064483773415
0.08659643233600654,6.537413150980193
0.09305720409296991,6.859765116254023
0.1,7.192551538995397
0.10746078283213174,7.535609869552578
0.11547819846894582,7.888722271685761
0.12409377607517195,8.251612169491441
0.1333521432163324,8.62394092451986
0.14330125702369628,9.005304686195363
0.1539926526059492,9.39523146013879
0.16548170999431813,9.79317843962172
0.1778279410038923,10.198529645221075
0.19109529749704404,10.61059391656231
0.2053525026457146,11.02860329779506
0.220673406908459,11.45171185505979
0.23713737056616552,11.878994959584901
0.25482967479793467,12.309449064342274
0.27384196342643613,12.74199199522687
0.29427271762092816,13.175463769871362
0.31622776601683794,13.608627948426369
0.33982083289425596,14.040173511342214
0.3651741272548377,14.468713650214893
0.3924189758484536,14.892802627265159
0.4216965034285822,15.31091871424399
0.4531583637600818,15.721481182430718
0.4869675251658631,16.122851194215148
0.5232991146814947,16.513336239875695
0.5623413251903491,16.891194841361614
0.6042963902381329,17.254641473798753
0.6493816315762113,17.601851661165316
0.6978305848598664,17.930963747656993
0.7498942093324559,18.24009769728894
0.8058421877614819,18.527340969598004
0.8659643233600653,18.79076683762724
0.930572040929699,19.028437072896374
1.,19.238407967946323
1.0746078283213174,19.41873669332422
1.1547819846894583,19.56748810755236
1.2409377607517196,19.68273910569265
1.333521432163324,19.762598632073683
1.4330125702369627,19.80519950977762
1.539926526059492,19.80871983367088
1.6548170999431815,19.77139173413512
1.7782794100389228,19.691514306724393
1.9109529749704406,19.567468111097554
2.0535250264571463,19.397731319993596
2.20673406908459,19.18089753909065
2.371373705661655,18.915695242179083
2.5482967479793466,18.601003374293576
2.7384196342643614,18.235894059719225
2.942727176209282,17.8196256323697
3.1622776601683795,17.351685489366467
3.3982083289425593,16.831808620606807
3.651741272548377,16.260000044712143
3.9241897584845358,15.63655567742028
4.216965034285822,14.962080831051225
4.531583637600818,14.237505528978872
4.869675251658631,13.464095828008324
5.232991146814947,12.643460402606763
5.623413251903491,11.777551740278641
6.042963902381328,10.86866144325935
6.493816315762113,9.919409294106082
6.978305848598663,8.932725967071416
7.498942093324558,7.911829469801142
8.058421877614817,6.860195641449289
8.659643233600654,5.781523250555059
9.30572040929699,4.679694463191998
10.,3.558731579605836
10.746078283213174,2.422751122862813
11.547819846894583,1.2759164487624546
12.409377607517197,0.12239003002113662
13.33521432163324,1.0337133915987644
14.330125702369628,2.188371662778635
15.399265260594921,3.3376971103775888
16.548170999431814,4.477974475244741
17.78279410038923,5.605694488831992
19.109529749704407,6.717582213957382
20.535250264571463,7.810620029222055
22.0673406908459,8.882065185825775
23.71373705661655,9.929461637767922
25.482967479793466,10.950647184848076
27.384196342643612,11.943754404941318
29.42727176209282,12.907208563105765
31.622776601683796,13.839720216811846
33.982083289425596,14.740275516722345
36.51741272548377,15.608122114265893
39.24189758484536,16.4427535443147
42.16965034285822,17.24389098157582
45.31583637600818,18.011471426485368
48.69675251658631,18.745614638101202
52.32991146814947,19.44661312385157
56.234132519034915,20.114922538640677
60.42963902381328,20.751114945995116
64.93816315762113,21.35588387861839
69.78305848598663,21.930015836667202
74.98942093324558,22.474381194553736
80.58421877614818,22.98990599822057
86.59643233600654,23.477587067624736
93.0572040929699,23.93843380244641
100.,24.373514762929346
107.46078283213174,24.783861730780142
115.47819846894582,25.17057353836491
124.09377607517196,25.534527335504293
133.3521432163324,25.877055486525187
143.30125702369628,26.199387110655476
153.99265260594922,26.502214974425677
165.48170999431815,26.78616294299988
177.82794100389228,27.05157271171665
191.09529749704407,27.30265356977519
205.35250264571462,27.537297468153234
220.67340690845901,27.759001758111868
237.13737056616552,27.960590934721353
254.82967479793467,28.156055347576643
273.84196342643617,28.335684694089892
294.2727176209282,28.501894078746265
316.22776601683796,28.667783098453288


==> data/dataCylCyl6Scaling1.csv <==
-10.,1.5001309332853348
-9.75,1.5001680026806954
-9.5,1.5002155484421689
-9.25,1.5002765235072941
-9.,1.5003547099672936
-8.75,1.5004549506747669
-8.5,1.5005834451388307
-8.25,1.5007481274501207
-8.,1.5009591488748493
-7.75,1.5012294940288928
-7.5,1.5015757675956078
-7.25,1.5020191989205594
-7.,1.5025869252103994
-6.75,1.5033136314139957
-6.5,1.504243647385265
-6.25,1.5054336321619513
-6.,1.5069560130166144
-5.75,1.5089033954271918
-5.5,1.5113942211619642
-5.25,1.5145800260011553
-5.,1.5186547337561276
-4.75,1.5238665096740889
-4.5,1.5305327606884553
-4.25,1.5390588643291354
-4.,1.549961044666211
-3.75,1.5638933477626489
-3.5,1.5816776897537688
-3.25,1.6043342013484743
-3.,1.6331063635264376
-2.75,1.6694717747174574
-2.5,1.715125496738799
-2.25,1.7719205381305663
-2.,1.8417520660867213
-1.75,1.926381634666692
-1.5,2.0272162501396824
-1.25,2.14508015879313
-1.,2.280033396753506
-0.75,2.431286070898083
-0.5,2.5972251064658485
-0.25,2.77552410998212
0.,2.9632768802767795
0.25,3.1571061027846827
0.5,3.3532469929949933
0.75,3.5476554411381493
1.,3.736200371217472
1.25,3.9149580208395696
1.5,4.080559370778105
1.75,4.23049719721554
2.,4.363304882934801
2.25,4.4785674684807075
2.5,4.576783956252604
2.75,4.659138327164354
3.,4.727244557695634
3.25,4.782915952172585
3.5,4.827985785943088
3.75,4.86418577963258
4.,4.893076000169703
4.25,4.916014196588158
4.5,4.934151992437663
4.75,4.948447312801416
5.,4.959685176145655
5.25,4.968501576229908
5.5,4.975407237529794
5.75,4.980809493723129
6.,4.985031500611948
6.25,4.9883285795757075
6.5,4.990901813378625
6.75,4.992909175448777
7.,4.994474532495792
7.25,4.995694862421622
7.5,4.996646002610805
7.75,4.997387204494278
8.,4.997964728199309
8.25,4.998414671083047
8.5,4.998765188279941
8.75,4.999038232830763
9.,4.9992509174444475
9.25,4.999416579019694
9.5,4.999545610113661
9.75,4.9996461079592915
10.,4.999724380812324


==> data/dataCylCyl6Scaling2.csv <==
-10.,1.5001270213035118
-9.75,1.5001628283408703
-9.5,1.5002086844348284
-9.25,1.500267389909873
-9.,1.5003425167163942
-8.75,1.5004386172756814
-8.5,1.5005614882493414
-8.25,1.5007185030188128
-8.,1.500919029861441
-7.75,1.5011749566589523
-7.5,1.501501347573995
-7.25,1.5019172625931432
-7.,1.5024467772869707
-6.75,1.5031202477287329
-6.5,1.5039758744317822
-6.25,1.5050616296715678
-6.,1.5064376250326537
-5.75,1.5081790110476867
-5.5,1.5103795192681237
-5.25,1.513155780363965
-5.,1.5166525817904872
-4.75,1.5210492676453091
-4.5,1.5265675342637306
-4.25,1.5334809397073088
-4.,1.5421265219827376
-3.75,1.552918999181395
-3.5,1.5663680757098948
-3.25,1.5830993384364762
-3.,1.6038789726475429
-2.75,1.6296418531687502
-2.5,1.6615211654908733
-2.25,1.700875218963339
-2.,1.7493032573482254
-1.75,1.8086370258128526
-1.5,1.8808897953488721
-1.25,1.9681421903194956
-1.,2.0723486458744618
-0.75,2.1950635447152758
-0.5,2.3371123145094614
-0.25,2.498263237626669
0.,2.6769770564856032
0.25,2.8703104166139983
0.5,3.074022073046628
0.75,3.2828866602194955
1.,3.4911746033892976
1.25,3.693219816640228
1.5,3.8839755071426496
1.75,4.059458361066121
2.,4.21700713779832
2.25,4.355329081155555
2.5,4.474360236487484
2.75,4.575003453397358
3.,4.658819139264889
3.25,4.727731436534272
3.5,4.783788158369027
3.75,4.828988521014942
4.,4.865175355708283
4.25,4.893979483742149
4.5,4.916801475187985
4.75,4.934817377592315
5.,4.948997946510115
5.25,4.960134037757125
5.5,4.968863469139136
5.75,4.975696634223138
6.,4.981039497251184
6.25,4.985213449134526
6.5,4.988472001514151
6.75,4.991014558130532
7.,4.992997618576963
7.25,4.994543799642473
7.5,4.995749043252205
7.75,4.9966883417486425
8.,4.997420265121751
8.25,4.997990528581117
8.5,4.998434796451093
8.75,4.998780881358326
9.,4.999050466399989
9.25,4.999260452109593
9.5,4.999424008963317
9.75,4.999551399191805
10.,4.999650618094663


==> data/dataCylCyl6Scaling3.csv <==
-10.,1.500123026727864
-9.75,1.5001576631264293
-9.5,1.5002019996893734
-9.25,1.5002587301937242
-9.,1.500331286395068
-8.75,1.5004240357795886
-8.5,1.5005425303935382
-8.25,1.5006938191282089
-8.,1.5008868384975242
-7.75,1.501132900035572
-7.5,1.5014462959748318
-7.25,1.5018450488276167
-7.,1.5023518348296232
-6.75,1.5029951158101498
-6.5,1.5038105187595638
-6.25,1.5048425069312092
-6.,1.506146390434931
-5.75,1.5077907276013065
-5.5,1.5098601705794592
-5.25,1.5124588094520905
-5.,1.5157140686692017
-4.75,1.5197812084134146
-4.5,1.524848483086788
-4.25,1.5311430122051108
-4.,1.5389374300338026
-3.75,1.548557405612043
-3.5,1.5603901721707656
-3.25,1.5748942817564868
-3.,1.5926109092673146
-2.75,1.6141771562728442
-2.5,1.6403418982998723
-2.25,1.6719846560852498
-2.,1.7101375013814843
-1.75,1.7560086961944519
-1.5,1.81100398005842
-1.25,1.8767364968900595
-1.,1.955009121745556
-0.75,2.047744796400612
-0.5,2.1568356821294294
-0.25,2.2838880105111343
0.,2.4298644821501085
0.25,2.5946713515300677
0.5,2.7767895907463203
0.75,2.9730802500159617
1.,3.1788743777289095
1.25,3.3883815353487443
1.5,3.595346469529314
1.75,3.7937995455683033
2.,3.9787216258518674
2.25,4.146484686242376
2.5,4.295010752805761
2.75,4.423675436810929
3.,4.533037663356739
3.25,4.624493022995657
3.5,4.699932285883054
3.75,4.761455798384635
4.,4.811163994730852
4.25,4.8510224327042994
4.5,4.882788200594587
4.75,4.907980999754966
5.,4.9278834108114475
5.25,4.943558083588126
5.5,4.95587314937751
5.75,4.965530216415944
6.,4.973091618568341
6.25,4.979005177095458
6.5,4.983625750808274
6.75,4.987233451768057
7.,4.990048728900543
7.25,4.992244673072055
7.5,4.993956945331101
7.75,4.9952917214860095
8.,4.996332009728366
8.25,4.997142650607079
8.5,4.997774259760346
8.75,4.998266328249429
9.,4.998649655211484
9.25,4.998948253432871
9.5,4.999180840113367
9.75,4.999362001947875
10.,4.999503104967491


==> data/dataCylCyl6Scaling4.csv <==
-10.,1.5001192029887411
-9.75,1.5001527464652107
-9.5,1.5001956765658286
-9.25,1.5002505965992015
-9.,1.5003208215168748
-8.75,1.5004105678962185
-8.5,1.5005251926638083
-8.25,1.500671492215089
-8.,1.500858076013758
-7.75,1.501095831535672
-7.5,1.5013985005419843
-7.25,1.5017833900724176
-7.,1.5022722451369737
-6.75,1.5028923136767511
-6.5,1.5036776376946033
-6.25,1.5046706071476101
-6.,1.5059238147476484
-5.75,1.507502249615228
-5.5,1.5094858650608405
-5.25,1.511972549878056
-5.,1.5150815227510197
-4.75,1.518957155286597
-4.5,1.5237732108615425
-4.25,1.5297374648314033
-4.,1.5370966487603026
-3.75,1.5461416407719226
-3.5,1.557212811071926
-3.25,1.570705432531699
-3.,1.587075087017616
-2.75,1.606843041010492
-2.5,1.6306016199061393
-2.25,1.6590196466266482
-2.,1.6928479537691072
-1.75,1.732924701776756
-1.5,1.7801795667982245
-1.25,1.835634662120996
-1.,1.9003984021323377
-0.75,1.9756469345542744
-0.5,2.0625872416161344
-0.25,2.162397264096245
0.,2.2761403313651423
0.25,2.4046501197876005
0.5,2.54837565216884
0.75,2.7071703300345615
1.,2.8800244916425344
1.25,3.0647931004717246
1.5,3.258038001856587
1.75,3.455125800010522
2.,3.6506484236765084
2.25,3.8390907602795092
2.5,4.0155514843819455
2.75,4.17630631592531
3.,4.319085707173877
3.25,4.44305760827368
3.5,4.548594849761335
3.75,4.636938507837126
4.,4.709853643921427
4.25,4.769337604336933
4.5,4.817405205391111
4.75,4.855950114813641
5.,4.886668918995693
5.25,4.911030612473872
5.5,4.930275612539681
5.75,4.945431835449415
6.,4.957339064328215
6.25,4.966675966347621
6.5,4.9739864462844485
6.75,4.979703612186717
7.,4.98417063589612
7.25,4.987658384497174
7.5,4.990380017822214
7.75,4.992502894850733
8.,4.994158178666884
8.25,4.995448521207982
8.5,4.996454173504412
8.75,4.997237821024766
9.,4.997848396270359
9.25,4.998324076575013
9.5,4.998694636179429
9.75,4.998983288606695
10.,4.999208127937488


==> data/dataCylCyl6Scaling5.csv <==
-10.,1.5001161702494679
-9.75,1.5001488513256895
-9.5,1.5001906736209543
-9.25,1.500244170535755
-9.,1.5003125671657473
-8.75,1.5003999645783237
-8.5,1.5005115711912502
-8.25,1.500653992436233
-8.,1.5008355921804677
-7.75,1.5010669419828278
-7.5,1.5013613771512782
-7.25,1.5017356816766367
-7.,1.5022109273198438
-6.75,1.5028134952231365
-6.5,1.5035763110990306
-6.25,1.5045403269045454
-6.,1.5057562823769688
-5.75,1.5072867781998671
-5.5,1.5092086880746312
-5.25,1.5116159287209854
-5.,1.5146225939863884
-4.75,1.5183664411787823
-4.5,1.5230126942524855
-4.25,1.528758100096632
-4.,1.5358351424498253
-3.75,1.5445162857029229
-3.5,1.555118092089932
-3.25,1.5680050351070276
-3.,1.5835928226681932
-2.75,1.6023510430545547
-2.5,1.6248049388975243
-2.25,1.651536056138565
-2.,1.6831813199802255
-1.75,1.7204296210960146
-1.5,1.7640140963438897
-1.25,1.814696915289235
-1.,1.8732419072028716
-0.75,1.9403700100569965
-0.5,2.0166956234145883
-0.25,2.1026511564870356
0.,2.198422634792863
0.25,2.303934790013151
0.5,2.418924521304603
0.75,2.5431092844428433
1.,2.6763885009808317
1.25,2.8189418992815245
1.5,2.9710732448815906
1.75,3.1327487493032025
2.,3.3029758914482126
2.25,3.4793317424207713
2.5,3.657931765116429
2.75,3.8339138392871455
3.,4.0022494868185605
3.25,4.158564307538121
3.5,4.299705444374523
3.75,4.423953559799087
4.,4.530925596588098
4.25,4.621289913151353
4.5,4.69641844159768
4.75,4.758064004321226
5.,4.808106855824149
5.25,4.848380589743508
5.5,4.880568180939489
5.75,4.906151398088838
6.,4.926396485159892
6.25,4.9423619721150125
6.5,4.954918289224799
6.75,4.964772315631974
7.,4.972492668477748
7.25,4.9785334158449
7.5,4.983255117815702
7.75,4.986942841122964
8.,4.989821208938025
8.25,4.992066756067555
8.5,4.993817943565873
8.75,4.9951831997450284
9.,4.996247330806788
9.25,4.997076604215506
9.5,4.997722763079506
9.75,4.998226186371251
10.,4.998618370708786


==> data/dataDDAppvsISSIP1.csv <==
0.0001,2.257026447817257362131816058305116174929099862971744073374568655547112e-7
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,4.013816829475472951590591951972326162030401782620754281729862992467582e-7
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,7.1382985399655578438021659785393007252124147911037562322839586116319014e-7
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.269581979062680121525622603206183491643089466705952027980514320454751039e-6
0.001,2.258281523523715527414019491046863448922486709726073648423114913082542762e-6
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,4.0177821569826176632369354635737279351786645753050982339396635121742762663e-6
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,7.1508179564134857767163877829382964791671752491220304993645017839427437008e-6
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.00001273529718550691295912063286864135758554723381724190198952527774670941216089
0.01,0.00002270702395138340393991377235775850693095792450058822095188923828730020256748
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00004056708971239199841052642260600404571096438138399210327616657748996306124598
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.000072719659355557988178035717408679937633636636698060033649710424909313735898159
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0001310770103057881889504093678765137550686471475175498448259290627524180325895184
0.1,0.0002382702881075004317111146294118846551794239940324580580518332785677886144919576
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00043808350993111691758458397484903721384183117426044593589016610827571608027834614
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00081488503826730040613120144846445535610715313936995944990105732492846762579499519
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.001521595488450562597345229488544510478918004051278541755959807515834804707605040414
1.,0.0027916448298698337128414103105023391191116563381405703044565497505037334056103288062
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0048656534495820964180380710611802445455602643899082242889433020762889495204001889789
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0077886088428081009325858324854318319684649944287156098310744816114210321317810588944
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0112312408483641060992367056678787564513272480481735347340223533998920192694988056562
10.,0.0146005031424542654010672998237058073206397912062151602156128784074041579018093893005
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.017390441621814472424488118864059644151821731871730718535983867351218384852555486408
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.01941168689837421759755722873539334095518344612631085524267395335226525614586902913
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0207420586324677229397493162317217587589153365193400673779379626160771816842757179
100.,0.021564043360967544521182220663655124822664927435441234889121181897324913454488769
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.02205238509703652703224864325392717959525106631568134711309566838326627430226848
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0223358070323962783813198378661489615514265845292482681691898755104213260171175
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.022498077266494778692997170507597324547811034161976799884952703388569102231237
1000.,0.02259026203251760857684481628914529248646599511571304506771487500416193791433


==> data/dataDDAppvsISSIP2.csv <==
0.0001,0.00002251353421841866981416790118879000498035236350883696816877074985800916687658
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00004003728871267950246935814568111290341996979060616852809204065502926753164497
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.000071203601766112288997496644393325827874537485680494730312200861655455402337904
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.000126639230430893791413517671335927503676535517910719728653793356945473825140522
0.001,0.0002252610237787686287145315570528707075643394911739313866187996765619878531126751
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00040076997132785504015700426551573629755064197577962920066992347172836802017484722
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00071328970952825094492096747046577901905480890707494210568569783727641607556174123
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.001270345614200935062801244220256670073397432778885645075563665840051554110135299312
0.01,0.002265048923614850106665895657118408411136908488980171159769582571347076195338376949
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0040466839626738212601874829537143277186255319510373370141409022162425660248043679367
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0072542327226614769990660798145724416676765071913123933347632581063236569194678573131
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.01307648559294483971709617281261468967150479771171949713671806677933579613368922474489
0.1,0.02377263816422462970495788904543803598702397042484643716255185290633246450845054624257
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.043715677192147418227858453257020588362705428097319772161219036664418371949871389278959
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.081338509895187032014396343420361541384855375664979970424564505309779621302096422909878
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.1519451510598780334534080876682859985573628763378826703033441575307233813450500466223783
1.,0.2789498725255783667287357540095844814544413242274624826873624029970992937998187415138331
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.48662098170504783944465925831227922886418795288378415125563050398197551113220233435183742
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.77980819141794150779392743785798657122476591359135958158070707753723502383025726406839206
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.12583613217880739269390432009949118019321602150749079982162126759650550445182791019795383
10.,1.46519641759699364528411882102446174327216179692657976421165431117432609412399189001684044
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.7467067464322501742597481809088229009343968933937530081001154322901557850570867335577767
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1.950924054243299437770672450155327730428564540340998400368355203149803346551282294190758
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2.08545751280751612365182179200731435134600706435962790854745066421947226001992153405292
100.,2.1686263371299829030109663810588073122247032823358886714513909426495540343564265953489
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,2.218053287920550822058665111902002528116210354869171931136467186415551036788754936629
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.24674502354823019878664152618625441340525043021210310122350654614999387099665708542
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2.2631739832035974375315763483986625333402688729327112814936463394293736228950706316
1000.,2.272507763353324247377961243874427719046535591013706931342028509114616782597473131


==> data/dataDDAppvsISSIP3.csv <==
0.0001,0.00186383205701316831104532632765935379402364338717185106106426162066999413244105046
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00331462579103334982016750351005906173380574402263091234758749763155066142015880104
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.005894999894925428394787740817410393892908325223152564703589915034679877770801005497
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0104850722304193381974048936730387164258318036954858001215579193577341608200034106297
0.001,0.0186520739448826815675577716761966847647277911284736172797576582068509346760491684971
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.03318972332198206004979912620176860925428290385853777039991584193620209251825721942883
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.05908729932854903084088146925370339541963561341970593565876926859046397492329526105624
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.105284065918630165248541070151025113397465341927805657849301237402998171459205735056425
0.01,0.187886391985338531550068056590576818262298365017228204328510877057770068691854654121764
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.3361895125613790622761578871339968040783780074517882446021693316675769571497976705594247
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.6042998991988643112850098586578429155558530207188806071103940077443164810482410759902496
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.09449038812514166232600039088607114995425347905673483973412125862412574394658471033752008
0.1,2.006154524849034133336390160916984153685247455526804362947072215672244869842671927101794
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,3.740918497269577886641910351721698227037599555708815578535231359441135400878679107057340949
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,7.121953655342903786328273414840587485607624330120408301440011250088265156646174715663470478
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,13.7930201594319353536552583776610828206405599265931207819506250513603445515437584756204437019
1.,26.7142750967129206685096203504448239323969102483897833822833035687102470375800836315672757691
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,50.15993842541285866228087190374381844556958431173354789886992630612678354040031546465587788694
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,87.99508611204161376811988504854248826978836327168657675079043349835128763432861936610235998547
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,139.7629251611621471545721988380173412463508983308675195730347900685429265164130452226194428086
10.,197.9634317028488003783131418003267536712030204268271298618617602427515089968250693405571522035
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,251.704697926902521338731169023996398491795472521004049418627829067104910751677600388335510046
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,293.69960689743779987039434892518437223123054923504650078167071368841799953120171664847155759
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,322.709766035366202448305073568018055474505812662963536960008940379971886747579316240116818
100.,341.167252793489827856656543263866031550665196203930157325037451290171142047821064941333651
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,352.32331093748108657466944940632103531315773499041038572500417608356016084670642978356098
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,358.8626166947567949749253247863258885560365833793312538469437135965766772674310636326372
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,362.627885340077587474421951094839305271075894316699906673554334740357264285145310417868
1000.,364.77378848456991309741383054292693883269980119038563913420618577670167139126034689904


==> data/dataDDAppvsISSIP4.csv <==
0.0001,0.0079173081814052573123875996669284575971471848535150729700804299038017369808
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0140797616136664918195223517554636433778424530938551918862558000765259403113
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.02503956999905413539949930500849838817918226604781871206874871828715901748057
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.044533106318919919338041702600169257129598893099374329239256635078200002841915
0.001,0.079210502220048316719495397964585120169432956515643517317753223264264287968328
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.1409159392256795555603451006947626998444096729886767269710361913030378710605713
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.2507698109800861015639595170855457808532557136952053199310651841704694633609118
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.44651377433513851235152025530737400167823309978753994918127431073718493603901186
0.01,0.79584324539149769233646296278609765251839474748667886334818175937327990038338066
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.420970626351990864688087832408853830545035452936460473712220644821080224791768976
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.544994535537322191316596258468127093197189756515020315208651502362403837988473419
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.5828010090118278746722461281784912807725627785289005621164498975087834440724209363
0.1,8.3291838543404970874786949146777491050771050949450869447065668772291664090561287139
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,15.37667832103413295547802414464891505473265140000784993376946475243192612575883288456
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,29.12612104037093353030295351728385069069331933027036397437850676933891576998810134873
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,57.491392942193538425222137741222396556107292160441447808888275162288477454639780776268
1.,121.101760799128358744911139224578688520342091819281729430449932324604682709024245435477
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,282.14969653056298242407077112036299553207461799600076574349926596300844655289041008561
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,762.968147013850587352583225350644673995134748235877508967415895980325446890811960686543
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2511.80193673293583069185299420684342408235324915365783795488803413323809353175515313475
10.,10286.5779272714560527091986509351950343996876868542774991959998664924323560788906533578
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,51380.118084051984694443487276388189696451258959247388835599996521991986848710603865475
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,298646.5598451933247402604307958261857510145209119703543513736772745630761679248847905
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.92247683762407305220516229514859512284362930433136662232122926456786017617076148433e6
100.,1.31885455265233442523653317507219743704689275727572855258755923999137486389666568718e7
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,9.397205904328542854906453730520194570478427467287388914338567542765222900340516752e7
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,6.84491470857925521602469581174579958233130712774580180492620519186017662560869333e8
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,5.0491448128733909745281928837876333870177893697564954751136711288057909572885238e9
1000.,3.751300211539899423574048504030432416670978475013254926184023204332017382040474e10


==> data/dataDDAppvsISSIP5.csv <==
0.0001,0.0079395977775248986858942388409237778442325109721913159289321386063561181431473
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.01411940310117833330571447905071702479042712155985848662830659068939641818499646
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.025110077420798728214835958138467103623989439598789663870693408111252171341118582
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.044658531796778207895381060732173630945477292097344763615622249693047100158839768
0.001,0.0794336815988556478161591904772769397582927046268456141695272424150097676775728973
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.14131325048596109563933023065178255557511602523035284868950962008579533989481035053
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.25147772060420026207871300477577190971643520062129068073893644136633424153984792302
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.447776999894571345073210620444661678458992314685192305782322026195418426785999732453
0.01,0.798103432304487030454944707392608762620591301916772578786965615731600733094256054583
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.4250336673207169319270613440776367416608859778969275777009699821805932714930287075103
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.5523588123603811251912397737192937091509965517963225931838960382776151981080505842959
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.5963396621635510254702829255407147699860507962701962612375853446168279206110462481232
0.1,8.35467838224008778324084279894199706939555397510397633232010363424361701834699545542318
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,15.426610352337952532669140894712580435909984926665713880879618162876843109888670482899193
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,29.230097226383390742388089857378622000478797290414320750491748804785235943336257165557109
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,57.72829349050809885521039497049981004134674913396349683769753755546933636572309461082144
1.,121.712334458107253037030978067181350789521909501818750240134620555701601746342955155026732
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,283.9906334818987850000525541927036986344928190093656837257854184722767575652885030479031648
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,769.6299112414255643117796599603267326181139731142916581299546004499250889969498018977403282
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2540.909939681707057805131641414027346113140288309844614086345601234301321933092165237129866
10.,10437.22320736723842906393858310965191776808290714209455442224379624851788083775036771383642
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,52270.217367618876456728570757359472869256579980596592051106876973925858523522598928664912
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,304415.7666952504894374503650571647339681940347713590769785488775761343536112784116325167
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.962164346702484404911796717968107393909758591786261949579322936174868189006652959372698e6
100.,1.347165291228275773874670598220772961643160338080999424674607161938610285588123122041596e7
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,9.6035233525096772468104508821239439071592306211863911506907586386597517336861087619694e7
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,6.997139643795847100553029468268931315683667097039279964926938358637277674959778789614e8
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,5.16225433892342745723050599727087515952424299805925246734546936674668030823687146296e9
1000.,3.8356823096143482585676583437839899395706165468088582516781804031308017615292002885e10


==> data/dataDDAppvsISSIP6.csv <==
0.0001,0.00978106207902546565506842721067865881681215929976935003904867330711279876605242388
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.01739445264460850993084466415306441182357699345190604979409736189327239619256988046
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.030935331925925066538695361620884113970433497224915133550283269147600709567951794356
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0550215775971801492775608291281411997962167443109238514890875546838012770373050640776
0.001,0.0978750900745585956357047362836732807231787180139992501941504640843541709883503707358
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.17414840737894657008518086077846354359814863954018335360196139325472490747342997366515
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.30999811043211761368559578844376873288152898417866421213802799316575386114368224276772
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.55225514248175632416301361877982761557823568199053025008069435181250416093645226585506
0.01,0.985201987802458609655473058802851248994529944256787258104307476334011948001645985695696
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.7618960112960951264903808338973892659116471825080142192193098937740523392146278708813008
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,3.164598813204222655436633521427455831419123848326217180904013670994130388663755656479911
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,5.72731112948900076719299571716483227008763185034633983972356937679467378703769769608901459
0.1,10.50217138412425629068829175798937893561645563379422400019742207877841121015741482146409615
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,19.6923014696455223310464338373157310753763450366878541844678620378553617145750898858557491
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,38.321296378259209811035654307062633198021871094989790168795429727807140895589675302919532317
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,79.211485646200079594110869740975540389164614693427362023740821569843936754176580819455517571
1.,180.159672359674867492352628104972970047152949951956721117909473445815940329255327369957653224
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,473.8078295027453013577075819457307171442364884731834867754523180603980947829774144707259017962
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1522.2113634004794342259127644094791585752553243629714341407300695509743581589867603267126960088
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6161.429486700570637239815944949532601146367139674660230290512975433387271226734841046398267145
10.,30843.686094728001555072442260891103043291480714507448123340546863239054705012789372884882149
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,180926.512489953178609271271256940370704943496611207630359593295091157886384558791595244145526
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1.17583576276175156345414123377231242834062652907618264370709657598983380569806620557463297816e6
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,8.125134711223034074065265740359389850332883291098420031912002133689586423822095232279326797e6
100.,5.81713410352659852371562963342147921793509473147365522344805485857686139471550116643825104e7
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,4.2496416638747563855265710348084322217761599907987207037640324591772286634279951589213279e8
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,3.140174449765806282190794861130721492140814274398289160983356979066242015566951022762772e9
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2.33534981501015342517951683660703262768893537546936511015199185228087585999170817292928e10
1000.,1.74311224108509755437100103827442997528279716228453971288777248987908512562421645734124e11


==> data/dataDDAppvsISSIPAbsError1.csv <==
0.0001,2.61006686855851965195531212683464312818840022723412628687270909014609
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.1006412239022981662985016309294518593000536671047116825255816188129723
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.46412540811029768088486789160621940341315588104001596217894952127823108
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.195711685090472696976690004344230244583857899398539657823234879305384348
0.001,0.08252462877832911073606109204745263193653604231091659616089274108586922352
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.034795589221917020096458300368669848270987583039763732844296628010077852044
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0146695696892788248180543852484956153676407195773969992996229268327233541597
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.00618334650772427755985631053020367413835949152989744460309412394941968970869
0.01,0.002605355340082253560793675419641257156666125366799302983505569540062637707282
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0010969717885596829506638901684948272035396115191511512057324028538434481116682
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.000461197281107637689598332144086166201385251370340576887872354119293690625600975
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0001932927775168743622390678299550924453130494161786107074123646055026548227355062
0.1,0.00008044031961668012282345399310948943071272129778106729998915078008930099340594489
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.000032929735571345732860352133282251422375380217097647139589575607035981042355593856
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0000129787123686158889946378323775877060345619345088917809938581902541048094094664942
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.7118532563301389418075552871546180281900608084614112357883152793658298203644086e-6
1.,1.4602167687048973736861930212900552705076972332327693726929149151194611547677090825e-6
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,3.4918616098260269324471277657384525696494501235340854375188757285504299329601910806e-7
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,5.869680961172025549486436128118120748488423619643037012883348070769325790313521891e-8
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.6318832139214636113939729446536740709859153468778200257681316729185370638112857231e-9
10.,5.1409657088289859466646444908034746073057682053408008081374556226360445319274107896e-10
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,2.9296817467063875291502862164281573334645933399383436280951927622207373852871999708e-11
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1.336317739162526209005049975166730663957383982209553982190921602305215223208870789e-12
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,5.26159626467949981832906381480992472977384672490498343323488959940725704258380195e-14
100.,1.8909470562889308905191623851896692280231701032932616111850959319747803237684129e-15
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,6.435847305344962918556338003447960473771169056157969982459383720832933621926623e-17
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.12218340099006203384375959162026889068274210363841704078510597997539332334225e-18
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.8719016837394531596219097121177516789731040862588588987249123180717467623394e-20
1000.,2.20236255539107427629818815479641448978297017657877133960726756800690728842e-21


==> data/dataDDAppvsISSIPAbsError2.csv <==
0.0001,258.4856109682081400511767357848719353905084975865602128676433118551797446331
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,109.00100942563569435256868150403543160806300116209788726667509818856094720178
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,45.964241740068770269426685674409454929807323911394448787474851528629553481255
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,19.3821313308667053874985641625771642993986959980817159903691911057927171903362
0.001,8.17275330531568220585599274563124743311504085668157531680478130161356224847917
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,3.4459507532688334320866576489144336217673085936572363075870959847127803329650763
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1.45278835882512647076192217056777197981873107046741152217337530500428778714951478
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.612362712591286547564610675934478806884974643055187635503839452032605884829374153
0.01,0.2580194241990280377927508981863868996540258408389418345738306375925460968481154953
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.10863788529707923483040561614926745399535471041402160811678938480154538824352872971
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.045674416251336018907978796617108095909397130954967110611055373192101530946263358875
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.01914263543572741211431044900076981227356059557657586507185885793412354785208901385313
0.1,0.007966304235988225712092811738853358740684526044697614176073448310848479441671983399875
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.003261057403313718500376824967774847131068447220744125557293976893115794138685982953137
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00128516744684912166654599207817627539239903084483790155168479201175748040572920623348406
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.000466449268306144025839890045903643844419546982805088982170872149263351178469087074755381
1.,0.00014446528144934398055716302169294639490117622326591392264226920897846263933413724296570541
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.000034506219061611766309144856037665547661120252177849547486667367046172365716756297904387006
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,5.7900258053668451556704075476861578022076905732291379825901483856033052340109883940333753e-6
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.5275283543021369479913249854182067819982669317364094899215268635230155548195684848192424e-7
10.,5.0489008710621706965361373426070242249505134436680729868142226591242673032384050135228091e-8
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,2.8718569049916760147844160824601704493726888990408537272513086523762085232784573753263936e-9
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,1.308150631683632145428606003546507493529676533445948842690260125540481259258227883755312e-10
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,5.14601453834856266964816540360551869284582310539195296649036651586803117746460115603973e-12
100.,1.8483652480105562869928678066773590708598939325069884953295848824976428540475003668375e-13
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,6.288804618422723143543373454692605547341638921697383185717225063739777269809188526939e-15
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.07329146816151531197957965287103391934936107307531904925111575371286555841674176588e-16
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.7128309597446363870720902275608850337118834911297740041719371159561775229925490658e-18
1000.,2.15124522993778507641658764226625810783621773757610237055890427409955315383154304e-19


==> data/dataDDAppvsISSIPAbsError3.csv <==
0.0001,12597.7881144310058539137199414772939613371930635692236575659063580380474568712057
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,5312.3779776361491460303725034771695718631035924757414877764760728195743390420697
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2240.162232166883065360124596479540189400604560045855109985644971233206844713968997
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,944.63174365426961641331592137426349997711726584019236546317304844934409822212289966
0.001,398.320143072066886181767174514688876247119707018407788799018846860453519046600706547
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,167.9492125272372791477354177002892005864015449302017903020791364195837300699561198081
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,70.80760696945975375118579275793153375505466241969400921373529917174460694944825356382
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,29.847010075252241586760390311134314926595550238606486010059992947857767447392624428071
0.01,12.5767256469838972735346215019673145276091387330335629319039665358739113054240637272632
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,5.29576823599067458601865388446920961299827330592306935010285553082113567404257764223561
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,2.2266493340759747197415302468906117447273622841158213127423632304137659261947697218150241
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.93315709744608161212237522763103133748747599524300136656178071349245568262675137233122306
0.1,0.388082061494877593082062202271233030120552296182184250617527907336501200709053026557580063
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.158431680054304002205769874886487468478929830738014691511111480243906192437847363319588709
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.06189279447697224162409734303362601017070115975584626627337595708347375355496762540304314407
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0219393385477446122701376042736701826220786225094704809522715357789295315751611967182372427964
1.,0.0064456656209113517003258503402564925830766652170546909292727051008458662567855348112307290944
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0014012658042939890491161971639296816854975134471533415021116263184025245399266838863388451141324
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00020619635333704837713890814402245577578533316934320219944349949835814482051640070140508241767515
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.000020120950213939075607373129840239225233135664369019494280556327259742391055988822369111343336192
10.,1.3675490933396175354860164874775302408343619413448287072250343619236028095781769382134812910572e-6
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,7.048214875565565909475867675070234784444196409177372934509807515879807084998797440372103784998e-8
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,3.00227013272166278299402893949535097454913177433457697348963693296581924634948278617203141797e-9
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.13215579091338662884400126125466832296721648407488874858700333972456066224190352321855301596e-10
100.,3.964491718759245196635964073199800617218758559065578420129696975313465439480989171960175579e-12
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.328981587818022860797801686688405445334334693787198463371312134079669032579356032367951283e-13
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,4.3441461627675930495819719630114658740418464447791187513071641448889452737920879455635577e-15
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.3997138219766271147150498049665844486958074987628290199577210586924825494661854636463869e-16
1000.,4.47330252116236652460287677074716395223862562704394675702556921953184404832338440454862e-18


==> data/dataDDAppvsISSIPAbsError4.csv <==
0.0001,91557.207016505056721351112553232741887648886566125230311569196351174420058
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,38608.5531878733170815599168774572724809309834418653444656683145110780110905
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,16280.49118379047260982559002171459942576743196878524954328813938017888208616
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6864.975577570558382714751113646284129155633579498034395987544023525646552624
0.001,2894.59804854390392563326795719634690058123072109534426576170661100914372566121
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1220.388001274749693517696656772757852466223240206644757887551351035271820881289
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,514.4425771376659300385555893801837795465268106602462380998192062981151189156842
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,216.7950497714332415420027307662254320094028521431540512318195211341859548855236
0.01,91.313351044525876518124687116772455383864896442991760869748701204420467638893381
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,38.4243656750156689398814819332355523632862441870880663311271315988487040838308681
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,16.140677371502270472138777133631823726997285440271712251914896032338722925966185038
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.7580297549700355912732944487817159194618540773043824336012312763992881820153080758
0.1,2.81194191987108469150153835897636226625451676926292184725496237680995987434700434257
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.155829743869874453783872343005670921919538969320556685616061059022015481598956763259
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.4638931010443548055573505399793450595913585930678249197775844906755059307475636951609
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.17803089526867480357570008935390503126248374325428697403104178855252423256543565548242
1.,0.0633443122658343025319505945147762460431521760160410005336144982701870832882090809522055
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.02024862032917194979130016618170063148588476587027268470855512307560698210222922223822455
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.005749909511302746569200529636173363119773133248357886884122949134264936016224073896616956
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.0014831822525950824110623961679077640202349555937186444567560054964447694090100442352099269
10.,0.0003621994657946449778533949501939472350544713606783165889516005335125075941960271565031585
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00008655754544246027031115369146635949972023163496843324613614551675625043166206494555568323
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.000020559094000965956244419635447472983610270996660960932679659292261758714160555269955224617
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.8767082993112933727087407826732689523453512016566379390670329930597994263145714824914536e-6
100.,1.1565011682944835056105862645164334867562987387008046418854135444100380866721179908217647e-6
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,2.7425143371576616918501025407247128313872449886600372507499310997776888695036407434036602e-7
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,6.503532357111878120804995930632374780395616250876749333063834146923934066533073614337312e-8
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.5422307573235053477052336924495148097340328313428288522943247736880329601899058985110997e-8
1000.,3.657205528662630211078717244978509562920184681832769800416311175309135403656730442539586e-9


==> data/dataDDAppvsISSIPAbsError5.csv <==
0.0001,91157.2462348606157257491626065339384841337637757504183872293144039378594303182
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,38439.89540751521002303977648267247906565004191394079669134054249214171183682648
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,16209.371998801523944372826817229001371288148119454163297781608533070567292516381
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6834.9872735619784315499963497500183791636020090805765355261737265042777741139332
0.001,2881.95389042544524211224531195016423648957947536965843111325654901573053006523365
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1215.0573565817442473486774203026943137126122745320194667905066415334598005048665363
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,512.19567605887321285237564346618203210984718761672398585911212124124451016564641464
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,215.848297680710100080688814974660297655182694360367128691430077527496880465162276367
0.01,90.9146755761146084195231214581410643353192525921955108417438104538987547401158146272
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,38.25666781069128114647574845256340336794584045789693289371397665361982684762229553637
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,16.070272801469075384730786902225125456854539589267456901653693176050592883356263527124
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,6.72857044549052971427481135593471520228514326444604946254614657608201429868434307494636
0.1,2.799685475670859816045786623499793234196918369040623095415715478958583412350357186385566
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.1507785107939335293606981754773906206567623876788921054640537884609065228688636810947888
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.46184236067257444881831685588976259495091480150921214166681715227482003663493950971658451
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.177217371343415968195716159112741985554638185967495599849426136315983838251017851101718444
1.,0.06303357120815624709009089913507301728928950511849125755756014112306467429953550381017848454
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.020137732195674135923134973467942272099750177125298749485902326454559707303753104804483815335
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0057144527278782348897426531216092872217586349412403795541665741360132647096307555526756586246
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.00147320388846485146092397319392897354605114938921221207322258567707282831935295744564581226281
10.,0.000359654887974487756998498490743575798948388234404095437865756919112886667971394657754352036447
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0000859403474448276774932913635659790566833508988131255698431586857876721189699305894496855733119
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.0000204119517943668222461268829795843570121313854971003244150319320725460325106862942355872371611
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.84177989373987256758904391625707009853822763153605956515335335037330933864248488979192244044e-6
100.,1.14821694498452301468835849677861733869420491412307988207327268981742015605495544714081885164e-6
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,2.72286884816072230706391236972984250145317940808314093881788205823114542429467072235524095247e-7
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,6.4569453912068337380559511181437561892308963759898894028756703025673880205983359428080471813e-8
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,1.53118324112882907520236891188388295340460591221159636858874893196965572838623247417814245506e-8
1000.,3.631007737433938118066256414013740044949038412946910785126580602652326432607626529572110919e-9


==> data/dataDDAppvsISSIPAbsError6.csv <==
0.0001,66110.9712873600741554737281263900522147270838235135858909032584942408488571632703
0.0001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,27878.23211061335403440767104245318189016824294612044222444134811423867826019045061
0.0003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,11755.75291861483300457691129898935348849181090214651037885143325070166273795681689
0.0005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4957.05967894455776160427442119243912534700796181741221947903501532364819741078293666
0.001,2090.149331216091020865559545126025119063061930063460180291866803150569978134952604106
0.001778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,881.2392799549232620473588308322933524468328286816460474243719434584367063181032887563
0.003162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,371.48802897049895022476467420085850543954010336526722387237074058000759191266452310683
0.005623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,156.558968899453604428916668012216796909252860925475751153284589832057862412102291087916
0.01,65.947379033291476184392992240014552800900076023791941722879582468247937901079328489877
0.01778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,27.75396787559521158280658298032768258524204158692773307899979105105077333901086938815704
0.03162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,11.6605212898106752027123320526914956530447300323310534399816274941543370479259875703863225
0.05623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,4.88307717249090983929390681839988143511125796641238638579878140287336442110976647545441713
0.1,2.031600392910987588118710129992686499739005080653538015496894034008212764777684575220924592
0.1778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.8339888741892991130949788116044767098059306263526618977522532806570393583466570353103589129
0.3162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.33302830032478515500548686394711434383846493715667288182786241339070870299130081310062762101
0.5623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.1259947118451373013788989898124045223804142576885404016827094039103776306620138965214720757486
1.,0.04346923142025651310545754340104017862107793652131817930613917873821524913471434746956576970787
1.778279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.0132362744080359966595765908830096086805200458966716250867645885918836686800042532423715926617224
3.162277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00356695408811519446911165081968938139829501986051540275555189957298132260297750195600654714515524
5.623413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,0.000887029344911340555823919866205540625452482894050714379795405741458214388890630411885544742346098
10.,0.0002130709424021873565238607617833717216847715072260317505743901111953179072826400521241270975187036
17.78279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,0.00005066289772176680459200504535995886048547654684239997846411627891039448527152782830277711573414461
31.62277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,0.00001201968442796849482899455421119839726425943031734287715291054305436254983956147247291688348822549
56.23413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,2.850523685190984717136243777014069430284788119240496177983172720723956262518784156892632396643823e-6
100.,6.75972848844983152711665467398035930513695309842343668290495542459313493737914312770782316849601e-7
177.8279410038922801225421195192684844735790526402255358011830722776301881539493804900300399278702155,1.602986617912451486241897902923901348098283078091303460309255296004701604307546932876009624614881e-7
316.2277660168379331998893544432718533719555139325216826857504852792594438639238221344248108379300295,3.80128108968622871963843600660741150313825375938056485852846762330491438513694329654039868612191e-8
562.3413251903490803949510397764812314682510430986916640816894237358835686430628489058579845262203059,9.01425827237396194751449639453432283830863824091410513610834952972077353782959595587838438955234e-9
1000.,2.13761751224205244173137783231356095965004575680539787813330057001222642891141675102311688322524e-9


==> data/dataDDscaling1.csv <==
-8.,-2.500265605185148
-7.75,-2.500341052197832
-7.5,-2.500437933512887
-7.25,-2.500562340531362
-7.,-2.500722097035479
-6.75,-2.500927252687813
-6.5,-2.501190717629043
-6.25,-2.50152907883893
-6.,-2.501963650839683
-5.75,-2.502521828836819
-5.5,-2.503238832652823
-5.25,-2.504159956335917
-5.,-2.505343473141242
-4.75,-2.506864391339988
-4.5,-2.508819316421795
-4.25,-2.511332753893929
-4.,-2.514565288698577
-3.75,-2.518724206344082
-3.5,-2.524077277988094
-3.25,-2.530970608477443
-3.,-2.539851612964603
-2.75,-2.551298270812055
-2.5,-2.566055651227862
-2.25,-2.585080027044704
-2.,-2.609589218989146
-1.75,-2.641114479952378
-1.5,-2.681543541327521
-1.25,-2.733136172252309
-1.,-2.798483976563304
-0.75,-2.880379153801418
-0.5,-2.981559914909012
-0.25,-3.104321836515195
0,-3.250028485466088
0.25,-3.418611786802851
0.5,-3.608197276032459
0.75,-3.814990452184828
1.,-4.033503377267326
1.25,-4.257103341707953
1.5,-4.478770064053234
1.75,-4.691893872448757
2.,-4.890949641510606
2.25,-5.071930232839856
2.5,-5.232496269073255
2.75,-5.371870975473726
3.,-5.490558381747058
3.25,-5.589979967908989
3.5,-5.672112330496692
3.75,-5.739179792286205
4.,-5.79342542253723
4.25,-5.836960851024074
4.5,-5.871682246868717
4.75,-5.899235268387593
5.,-5.921012519257798
5.25,-5.93817021210804
5.5,-5.951654451106531
5.75,-5.962230832045839
6.,-5.970513582936336
6.25,-5.976992230265071
6.5,-5.982054914916985
6.75,-5.986008164965137
7.,-5.989093307479872
7.25,-5.991499880617828
7.5,-5.993376469280177
7.75,-5.994839384441058
8.,-5.995979570296156


==> data/dataDDscaling2.csv <==
-8.,-2.500266353122964
-7.75,-2.500342012682263
-7.5,-2.500439166985989
-7.25,-2.500563924649823
-7.,-2.500724131590784
-6.75,-2.500929865943729
-6.5,-2.501194074491774
-6.25,-2.501533391401452
-6.,-2.501969192008931
-5.75,-2.502528949975501
-5.5,-2.50324798646765
-5.25,-2.504171726651118
-5.,-2.505358613753609
-4.75,-2.506883876922002
-4.5,-2.508844409512984
-4.25,-2.51136509352726
-4.,-2.514607008331211
-3.75,-2.518778091749795
-3.5,-2.524146979943244
-3.25,-2.531060930801478
-3.,-2.539968904076221
-2.75,-2.551450956438359
-2.5,-2.566254956375695
-2.25,-2.585340943923385
-2.,-2.609931777444393
-1.75,-2.641565354624136
-1.5,-2.682137962237555
-1.25,-2.733919960758412
-1.,-2.79951527522024
-0.75,-2.881729055064243
-0.5,-2.983310800578865
-0.25,-3.106562035654754
0,-3.252842189211078
0.25,-3.422064330850622
0.5,-3.612317856563444
0.75,-3.819756393001812
1.,-4.038831073407569
1.25,-4.262850049865885
1.5,-4.484747800312931
1.75,-4.69789286700803
2.,-4.896765678015586
2.25,-5.077389128419842
2.5,-5.23747016985032
2.75,-5.376284273600353
3.,-5.49438435163071
3.25,-5.59323131501954
3.5,-5.674829300518774
3.75,-5.741418725063058
4.,-5.795249406460911
4.25,-5.838433029768199
4.5,-5.87286160948432
4.75,-5.900174415400246
5.,-5.92175682622571
5.25,-5.938757882474368
5.5,-5.952117071048343
5.75,-5.962594160347491
6.,-5.970798407123182
6.25,-5.977215191720761
6.5,-5.982229253637024
6.75,-5.986144364543056
7.,-5.98919963830381
7.25,-5.991582848423091
7.5,-5.993441180300261
7.75,-5.994889839547266
8.,-5.996018900072565


==> data/dataDDscaling3.csv <==
-8.,-2.500328147578115
-7.75,-2.500421369333886
-7.5,-2.500541081074659
-7.25,-2.500694814810435
-7.,-2.500892247121811
-6.75,-2.501145811682145
-6.5,-2.501471487940067
-6.25,-2.501889817389957
-6.,-2.502427214340003
-5.75,-2.503117658502316
-5.5,-2.504004883790965
-5.25,-2.505145213785875
-5.,-2.506611242668455
-4.75,-2.508496625544341
-4.5,-2.510922330009316
-4.25,-2.514044819543421
-4.,-2.518066798631623
-3.75,-2.523251359959156
-3.5,-2.529940643319625
-3.25,-2.538580439776668
-3.,-2.549752516951272
-2.75,-2.564216693917389
-2.5,-2.582964604437633
-2.25,-2.607286141961682
-2.,-2.638846854536149
-1.75,-2.679768607545744
-1.5,-2.732694855606461
-1.25,-2.800804637088143
-1.,-2.88771769172952
-0.75,-2.997215825292781
-0.5,-3.132712722889687
-0.25,-3.296463324687981
0,-3.488628961425206
0.25,-3.70647085887792
0.5,-3.944032742059033
0.75,-4.19258524880177
1.,-4.441833716764119
1.25,-4.681570081226091
1.5,-4.903258551854712
1.75,-5.10108584278166
2.,-5.272253803029232
2.25,-5.416603962175314
2.5,-5.535868052520328
2.75,-5.632858595202723
3.,-5.710804114529103
3.25,-5.772900294520805
3.5,-5.822058769563653
3.75,-5.860799484880534
4.,-5.891231742373042
4.25,-5.915082297999871
4.5,-5.933743687405773
4.75,-5.948327483389456
5.,-5.959714756896138
5.25,-5.968600465189535
5.5,-5.975530884687589
5.75,-5.980934373306699
6.,-5.985146235989624
6.25,-5.988428604960403
6.5,-5.990986216730561
6.75,-5.992978868691696
7.,-5.99453121865341
7.25,-5.995740474208491
7.5,-5.996682415030555
7.75,-5.997416103049136
8.,-5.997987562629736


==> data/dataDDscaling4.csv <==
-8.,-2.501623055643215
-7.75,-2.502085039707417
-7.5,-2.502678884172535
-7.25,-2.503442458948068
-7.,-2.504424660865632
-6.75,-2.505688720887948
-6.5,-2.507316563810772
-6.25,-2.509414592130215
-6.,-2.512121417644717
-5.75,-2.51561828832857
-5.5,-2.520143291733382
-5.25,-2.526010916965736
-5.,-2.533639310196295
-4.75,-2.543588683502431
-4.5,-2.556615984458848
-4.25,-2.573753242198902
-4.,-2.59641993769434
-3.75,-2.626582620646177
-3.5,-2.666975306204051
-3.25,-2.721385024342154
-3.,-2.794972526695575
-2.75,-2.894510369809757
-2.5,-3.028250201719141
-2.25,-3.204911171130383
-2.,-3.431244959499135
-1.75,-3.708246839729551
-1.5,-4.027485484891558
-1.25,-4.37009076651295
-1.,-4.710068669503641
-0.75,-5.021168799623663
-0.5,-5.284286358518628
-0.25,-5.491632444182592
0,-5.645848371445046
0.25,-5.755755140194108
0.5,-5.831919541764398
0.75,-5.88388772082525
1.,-5.919143093354372
1.25,-5.943095595896616
1.5,-5.959475915284162
1.75,-5.970789590246681
2.,-5.978697574069464
2.25,-5.984296542481985
2.5,-5.988312254926635
2.75,-5.991228268143769
3.,-5.993369994422671
3.25,-5.994959105126964
3.5,-5.996148660511881
3.75,-5.997045850470579
4.,-5.997726805747951
4.25,-5.998246331647519
4.5,-5.998644377281051
4.75,-5.998950391361116
5.,-5.999186296792188
5.25,-5.999368552226405
5.5,-5.99950960212405
5.75,-5.99961891139932
6.,-5.999703713621824
6.25,-5.999769558714642
6.5,-5.999820718236475
6.75,-5.999860488100745
7.,-5.999891416492314
7.25,-5.999915476609623
7.5,-5.999934198307848
7.75,-5.999948768869874
8.,-5.999960110423291


==> data/dataDDscaling5.csv <==
-8.,-2.515327409612961
-7.75,-2.519776599746623
-7.5,-2.525551672884791
-7.25,-2.533069545935397
-7.,-2.542891583951246
-6.75,-2.555781178146845
-6.5,-2.572787715005568
-6.25,-2.595369626416343
-6.,-2.62557386654168
-5.75,-2.666292045581567
-5.5,-2.72160669361999
-5.25,-2.797204565494643
-5.,-2.900726790654586
-4.75,-3.041696239122831
-4.5,-3.230336147331762
-4.25,-3.474500482824062
-4.,-3.774804038194349
-3.75,-4.120074007583183
-3.5,-4.486594048493954
-3.25,-4.843033084240079
-3.,-5.159578406725538
-2.75,-5.416975185692096
-2.5,-5.610436542309211
-2.25,-5.746824607019957
-2.,-5.838495528687808
-1.75,-5.898113261436238
-1.5,-5.936070680190437
-1.25,-5.95993337246935
-1.,-5.974836133853257
-0.75,-5.984121196461703
-0.5,-5.989910419854919
-0.25,-5.993531373585844
0,-5.995807943231476
0.25,-5.997249401590562
0.5,-5.998170178706497
0.75,-5.998764573096027
1.,-5.999152947676206
1.25,-5.999410157588572
1.5,-5.999583004990472
1.75,-5.999700951020319
2.,-5.999782694888514
2.25,-5.999840222150364
2.5,-5.999881302835102
2.75,-5.999911038996512
3.,-5.999932828184854
3.25,-5.999948967015601
3.5,-5.999961032139442
3.75,-5.999970122880982
4.,-5.999977017405523
4.25,-5.99998227444279
4.5,-5.999986300438039
4.75,-5.99998939452682
5.,-5.999991779119583
5.25,-5.999993621026765
5.5,-5.99999504627679
5.75,-5.999996150665095
6.,-5.999997007368487
6.25,-5.999997672510532
6.5,-5.999998189274691
6.75,-5.999998590973473
7.,-5.999998903357321
7.25,-5.999999146363418
7.5,-5.999999335447725
7.75,-5.999999482604207
8.,-5.999999597147607


==> data/dataDDscalingApp1.csv <==
-8.,2.500265597610996
-7.75,2.500341042471283
-7.5,2.500437921021865
-7.25,2.500562324489463
-7.,2.50072207643215
-6.75,2.500927226224175
-6.5,2.501190683635157
-6.25,2.501529035167024
-6.,2.50196359472616
-5.75,2.502521756723618
-5.5,2.503238739955661
-5.25,2.504159837142818
-5.,2.505343319819126
-4.75,2.506864194019293
-4.5,2.508819062318241
-4.25,2.511332426411299
-4.,2.51456486623491
-3.75,2.51872366069346
-3.5,2.524076572187982
-3.25,2.530969693893614
-3.,2.539850425328828
-2.75,2.551296724831909
-2.5,2.566053633282103
-2.25,2.585077385390797
-2.,2.609585750910464
-1.75,2.641109915497631
-1.5,2.681537523975408
-1.25,2.733128238293944
-1.,2.798473537550103
-0.75,2.880365490073921
-0.5,2.981542192191798
-0.25,3.104299159641228
0,3.25
0.25,3.418576827570009
0.5,3.608155541889966
0.75,3.814942165640557
1.,4.033449377228035
1.25,4.257045067010532
1.5,4.478709414560853
1.75,4.691832972895416
2.,4.890890564989167
2.25,5.071874752053018
2.5,5.232445689577754
2.75,5.371826073759244
3.,5.490519437657269
3.25,5.589946859420972
3.5,5.67208465393955
3.75,5.739156978584868
4.,5.793406832446716
4.25,5.836945843545787
4.5,5.871670222429915
4.75,5.899225691871544
5.,5.921004928744217
5.25,5.938164218494951
5.5,5.951649732566928
5.75,5.962227126050874
6.,5.970510677575841
6.25,5.976989955865668
6.5,5.982053136467275
6.75,5.986006775550269
7.,5.989092222749103
7.25,5.991499034214161
7.5,5.993375809118662
7.75,5.994838869710183
8.,5.995979169060962


==> data/dataDDscalingApp2.csv <==
-8.,2.500265597610996
-7.75,2.500341042471283
-7.5,2.500437921021865
-7.25,2.500562324489463
-7.,2.50072207643215
-6.75,2.500927226224175
-6.5,2.501190683635157
-6.25,2.501529035167024
-6.,2.50196359472616
-5.75,2.502521756723618
-5.5,2.503238739955661
-5.25,2.504159837142818
-5.,2.505343319819126
-4.75,2.506864194019293
-4.5,2.508819062318241
-4.25,2.511332426411299
-4.,2.51456486623491
-3.75,2.51872366069346
-3.5,2.524076572187982
-3.25,2.530969693893614
-3.,2.539850425328828
-2.75,2.551296724831909
-2.5,2.566053633282103
-2.25,2.585077385390797
-2.,2.609585750910464
-1.75,2.641109915497631
-1.5,2.681537523975408
-1.25,2.733128238293944
-1.,2.798473537550103
-0.75,2.880365490073921
-0.5,2.981542192191798
-0.25,3.104299159641228
0,3.25
0.25,3.418576827570009
0.5,3.608155541889966
0.75,3.814942165640557
1.,4.033449377228035
1.25,4.257045067010532
1.5,4.478709414560853
1.75,4.691832972895416
2.,4.890890564989167
2.25,5.071874752053018
2.5,5.232445689577754
2.75,5.371826073759244
3.,5.490519437657269
3.25,5.589946859420972
3.5,5.67208465393955
3.75,5.739156978584868
4.,5.793406832446716
4.25,5.836945843545787
4.5,5.871670222429915
4.75,5.899225691871544
5.,5.921004928744217
5.25,5.938164218494951
5.5,5.951649732566928
5.75,5.962227126050874
6.,5.970510677575841
6.25,5.976989955865668
6.5,5.982053136467275
6.75,5.986006775550269
7.,5.989092222749103
7.25,5.991499034214161
7.5,5.993375809118662
7.75,5.994838869710183
8.,5.995979169060962


==> data/dataDDscalingApp3.csv <==
-8.,2.500265597610996
-7.75,2.500341042471283
-7.5,2.500437921021865
-7.25,2.500562324489463
-7.,2.50072207643215
-6.75,2.500927226224175
-6.5,2.501190683635157
-6.25,2.501529035167024
-6.,2.50196359472616
-5.75,2.502521756723618
-5.5,2.503238739955661
-5.25,2.504159837142818
-5.,2.505343319819126
-4.75,2.506864194019293
-4.5,2.508819062318241
-4.25,2.511332426411299
-4.,2.51456486623491
-3.75,2.51872366069346
-3.5,2.524076572187982
-3.25,2.530969693893614
-3.,2.539850425328828
-2.75,2.551296724831909
-2.5,2.566053633282103
-2.25,2.585077385390797
-2.,2.609585750910464
-1.75,2.641109915497631
-1.5,2.681537523975408
-1.25,2.733128238293944
-1.,2.798473537550103
-0.75,2.880365490073921
-0.5,2.981542192191798
-0.25,3.104299159641228
0,3.25
0.25,3.418576827570009
0.5,3.608155541889966
0.75,3.814942165640557
1.,4.033449377228035
1.25,4.257045067010532
1.5,4.478709414560853
1.75,4.691832972895416
2.,4.890890564989167
2.25,5.071874752053018
2.5,5.232445689577754
2.75,5.371826073759244
3.,5.490519437657269
3.25,5.589946859420972
3.5,5.67208465393955
3.75,5.739156978584868
4.,5.793406832446716
4.25,5.836945843545787
4.5,5.871670222429915
4.75,5.899225691871544
5.,5.921004928744217
5.25,5.938164218494951
5.5,5.951649732566928
5.75,5.962227126050874
6.,5.970510677575841
6.25,5.976989955865668
6.5,5.982053136467275
6.75,5.986006775550269
7.,5.989092222749103
7.25,5.991499034214161
7.5,5.993375809118662
7.75,5.994838869710183
8.,5.995979169060962


==> data/dataDDscalingApp4.csv <==
-8.,-2.500265597610996
-7.75,-2.500341042471283
-7.5,-2.500437921021865
-7.25,-2.500562324489463
-7.,-2.50072207643215
-6.75,-2.500927226224175
-6.5,-2.501190683635157
-6.25,-2.501529035167024
-6.,-2.50196359472616
-5.75,-2.502521756723618
-5.5,-2.503238739955661
-5.25,-2.504159837142818
-5.,-2.505343319819126
-4.75,-2.506864194019293
-4.5,-2.508819062318241
-4.25,-2.511332426411299
-4.,-2.51456486623491
-3.75,-2.51872366069346
-3.5,-2.524076572187982
-3.25,-2.530969693893614
-3.,-2.539850425328828
-2.75,-2.551296724831909
-2.5,-2.566053633282103
-2.25,-2.585077385390797
-2.,-2.609585750910464
-1.75,-2.641109915497631
-1.5,-2.681537523975408
-1.25,-2.733128238293944
-1.,-2.798473537550103
-0.75,-2.880365490073921
-0.5,-2.981542192191798
-0.25,-3.104299159641228
0,-3.25
0.25,-3.418576827570009
0.5,-3.608155541889966
0.75,-3.814942165640557
1.,-4.033449377228035
1.25,-4.257045067010532
1.5,-4.478709414560853
1.75,-4.691832972895416
2.,-4.890890564989167
2.25,-5.071874752053018
2.5,-5.232445689577754
2.75,-5.371826073759244
3.,-5.490519437657269
3.25,-5.589946859420972
3.5,-5.67208465393955
3.75,-5.739156978584868
4.,-5.793406832446716
4.25,-5.836945843545787
4.5,-5.871670222429915
4.75,-5.899225691871544
5.,-5.921004928744217
5.25,-5.938164218494951
5.5,-5.951649732566928
5.75,-5.962227126050874
6.,-5.970510677575841
6.25,-5.976989955865668
6.5,-5.982053136467275
6.75,-5.986006775550269
7.,-5.989092222749103
7.25,-5.991499034214161
7.5,-5.993375809118662
7.75,-5.994838869710183
8.,-5.995979169060962


==> data/dataDDscalingApp5.csv <==
-8.,-2.500265597610996
-7.75,-2.500341042471283
-7.5,-2.500437921021865
-7.25,-2.500562324489463
-7.,-2.50072207643215
-6.75,-2.500927226224175
-6.5,-2.501190683635157
-6.25,-2.501529035167024
-6.,-2.50196359472616
-5.75,-2.502521756723618
-5.5,-2.503238739955661
-5.25,-2.504159837142818
-5.,-2.505343319819126
-4.75,-2.506864194019293
-4.5,-2.508819062318241
-4.25,-2.511332426411299
-4.,-2.51456486623491
-3.75,-2.51872366069346
-3.5,-2.524076572187982
-3.25,-2.530969693893614
-3.,-2.539850425328828
-2.75,-2.551296724831909
-2.5,-2.566053633282103
-2.25,-2.585077385390797
-2.,-2.609585750910464
-1.75,-2.641109915497631
-1.5,-2.681537523975408
-1.25,-2.733128238293944
-1.,-2.798473537550103
-0.75,-2.880365490073921
-0.5,-2.981542192191798
-0.25,-3.104299159641228
0,-3.25
0.25,-3.418576827570009
0.5,-3.608155541889966
0.75,-3.814942165640557
1.,-4.033449377228035
1.25,-4.257045067010532
1.5,-4.478709414560853
1.75,-4.691832972895416
2.,-4.890890564989167
2.25,-5.071874752053018
2.5,-5.232445689577754
2.75,-5.371826073759244
3.,-5.490519437657269
3.25,-5.589946859420972
3.5,-5.67208465393955
3.75,-5.739156978584868
4.,-5.793406832446716
4.25,-5.836945843545787
4.5,-5.871670222429915
4.75,-5.899225691871544
5.,-5.921004928744217
5.25,-5.938164218494951
5.5,-5.951649732566928
5.75,-5.962227126050874
6.,-5.970510677575841
6.25,-5.976989955865668
6.5,-5.982053136467275
6.75,-5.986006775550269
7.,-5.989092222749103
7.25,-5.991499034214161
7.5,-5.993375809118662
7.75,-5.994838869710183
8.,-5.995979169060962


==> data/dataDDscalingEx1.csv <==
-8.,2.500265605185148
-7.75,2.500341052197832
-7.5,2.500437933512887
-7.25,2.500562340531362
-7.,2.500722097035479
-6.75,2.500927252687813
-6.5,2.501190717629043
-6.25,2.50152907883893
-6.,2.501963650839683
-5.75,2.502521828836819
-5.5,2.503238832652823
-5.25,2.504159956335917
-5.,2.505343473141242
-4.75,2.506864391339988
-4.5,2.508819316421795
-4.25,2.511332753893929
-4.,2.514565288698577
-3.75,2.518724206344082
-3.5,2.524077277988094
-3.25,2.530970608477443
-3.,2.539851612964603
-2.75,2.551298270812055
-2.5,2.566055651227862
-2.25,2.585080027044704
-2.,2.609589218989146
-1.75,2.641114479952378
-1.5,2.681543541327521
-1.25,2.733136172252309
-1.,2.798483976563304
-0.75,2.880379153801418
-0.5,2.981559914909012
-0.25,3.104321836515195
0,3.250028485466088
0.25,3.418611786802851
0.5,3.608197276032459
0.75,3.814990452184828
1.,4.033503377267326
1.25,4.257103341707953
1.5,4.478770064053234
1.75,4.691893872448757
2.,4.890949641510606
2.25,5.071930232839856
2.5,5.232496269073255
2.75,5.371870975473726
3.,5.490558381747058
3.25,5.589979967908989
3.5,5.672112330496692
3.75,5.739179792286205
4.,5.79342542253723
4.25,5.836960851024074
4.5,5.871682246868717
4.75,5.899235268387593
5.,5.921012519257798
5.25,5.93817021210804
5.5,5.951654451106531
5.75,5.962230832045839
6.,5.970513582936336
6.25,5.976992230265071
6.5,5.982054914916985
6.75,5.986008164965137
7.,5.989093307479872
7.25,5.991499880617828
7.5,5.993376469280177
7.75,5.994839384441058
8.,5.995979570296156


==> data/dataDDscalingEx2.csv <==
-8.,2.500266353122964
-7.75,2.500342012682263
-7.5,2.500439166985989
-7.25,2.500563924649823
-7.,2.500724131590784
-6.75,2.500929865943729
-6.5,2.501194074491774
-6.25,2.501533391401452
-6.,2.501969192008931
-5.75,2.502528949975501
-5.5,2.50324798646765
-5.25,2.504171726651118
-5.,2.505358613753609
-4.75,2.506883876922002
-4.5,2.508844409512984
-4.25,2.51136509352726
-4.,2.514607008331211
-3.75,2.518778091749795
-3.5,2.524146979943244
-3.25,2.531060930801478
-3.,2.539968904076221
-2.75,2.551450956438359
-2.5,2.566254956375695
-2.25,2.585340943923385
-2.,2.609931777444393
-1.75,2.641565354624136
-1.5,2.682137962237555
-1.25,2.733919960758412
-1.,2.79951527522024
-0.75,2.881729055064243
-0.5,2.983310800578865
-0.25,3.106562035654754
0,3.252842189211078
0.25,3.422064330850622
0.5,3.612317856563444
0.75,3.819756393001812
1.,4.038831073407569
1.25,4.262850049865885
1.5,4.484747800312931
1.75,4.69789286700803
2.,4.896765678015586
2.25,5.077389128419842
2.5,5.23747016985032
2.75,5.376284273600353
3.,5.49438435163071
3.25,5.59323131501954
3.5,5.674829300518774
3.75,5.741418725063058
4.,5.795249406460911
4.25,5.838433029768199
4.5,5.87286160948432
4.75,5.900174415400246
5.,5.92175682622571
5.25,5.938757882474368
5.5,5.952117071048343
5.75,5.962594160347491
6.,5.970798407123182
6.25,5.977215191720761
6.5,5.982229253637024
6.75,5.986144364543056
7.,5.98919963830381
7.25,5.991582848423091
7.5,5.993441180300261
7.75,5.994889839547266
8.,5.996018900072565


==> data/dataDDscalingEx3.csv <==
-8.,2.500328147578115
-7.75,2.500421369333886
-7.5,2.500541081074659
-7.25,2.500694814810435
-7.,2.500892247121811
-6.75,2.501145811682145
-6.5,2.501471487940067
-6.25,2.501889817389957
-6.,2.502427214340003
-5.75,2.503117658502316
-5.5,2.504004883790965
-5.25,2.505145213785875
-5.,2.506611242668455
-4.75,2.508496625544341
-4.5,2.510922330009316
-4.25,2.514044819543421
-4.,2.518066798631623
-3.75,2.523251359959156
-3.5,2.529940643319625
-3.25,2.538580439776668
-3.,2.549752516951272
-2.75,2.564216693917389
-2.5,2.582964604437633
-2.25,2.607286141961682
-2.,2.638846854536149
-1.75,2.679768607545744
-1.5,2.732694855606461
-1.25,2.800804637088143
-1.,2.88771769172952
-0.75,2.997215825292781
-0.5,3.132712722889687
-0.25,3.296463324687981
0,3.488628961425206
0.25,3.70647085887792
0.5,3.944032742059033
0.75,4.19258524880177
1.,4.441833716764119
1.25,4.681570081226091
1.5,4.903258551854712
1.75,5.10108584278166
2.,5.272253803029232
2.25,5.416603962175314
2.5,5.535868052520328
2.75,5.632858595202723
3.,5.710804114529103
3.25,5.772900294520805
3.5,5.822058769563653
3.75,5.860799484880534
4.,5.891231742373042
4.25,5.915082297999871
4.5,5.933743687405773
4.75,5.948327483389456
5.,5.959714756896138
5.25,5.968600465189535
5.5,5.975530884687589
5.75,5.980934373306699
6.,5.985146235989624
6.25,5.988428604960403
6.5,5.990986216730561
6.75,5.992978868691696
7.,5.99453121865341
7.25,5.995740474208491
7.5,5.996682415030555
7.75,5.997416103049136
8.,5.997987562629736


==> data/dataDDscalingEx4.csv <==
-8.,2.501623055643215
-7.75,2.502085039707417
-7.5,2.502678884172535
-7.25,2.503442458948068
-7.,2.504424660865632
-6.75,2.505688720887948
-6.5,2.507316563810772
-6.25,2.509414592130215
-6.,2.512121417644717
-5.75,2.51561828832857
-5.5,2.520143291733382
-5.25,2.526010916965736
-5.,2.533639310196295
-4.75,2.543588683502431
-4.5,2.556615984458848
-4.25,2.573753242198902
-4.,2.59641993769434
-3.75,2.626582620646177
-3.5,2.666975306204051
-3.25,2.721385024342154
-3.,2.794972526695575
-2.75,2.894510369809757
-2.5,3.028250201719141
-2.25,3.204911171130383
-2.,3.431244959499135
-1.75,3.708246839729551
-1.5,4.027485484891558
-1.25,4.37009076651295
-1.,4.710068669503641
-0.75,5.021168799623663
-0.5,5.284286358518628
-0.25,5.491632444182592
0,5.645848371445046
0.25,5.755755140194108
0.5,5.831919541764398
0.75,5.88388772082525
1.,5.919143093354372
1.25,5.943095595896616
1.5,5.959475915284162
1.75,5.970789590246681
2.,5.978697574069464
2.25,5.984296542481985
2.5,5.988312254926635
2.75,5.991228268143769
3.,5.993369994422671
3.25,5.994959105126964
3.5,5.996148660511881
3.75,5.997045850470579
4.,5.997726805747951
4.25,5.998246331647519
4.5,5.998644377281051
4.75,5.998950391361116
5.,5.999186296792188
5.25,5.999368552226405
5.5,5.99950960212405
5.75,5.99961891139932
6.,5.999703713621824
6.25,5.999769558714642
6.5,5.999820718236475
6.75,5.999860488100745
7.,5.999891416492314
7.25,5.999915476609623
7.5,5.999934198307848
7.75,5.999948768869874
8.,5.999960110423291


==> data/dataDDscalingEx5.csv <==
-8.,2.515327409612961
-7.75,2.519776599746623
-7.5,2.525551672884791
-7.25,2.533069545935397
-7.,2.542891583951246
-6.75,2.555781178146845
-6.5,2.572787715005568
-6.25,2.595369626416343
-6.,2.62557386654168
-5.75,2.666292045581567
-5.5,2.72160669361999
-5.25,2.797204565494643
-5.,2.900726790654586
-4.75,3.041696239122831
-4.5,3.230336147331762
-4.25,3.474500482824062
-4.,3.774804038194349
-3.75,4.120074007583183
-3.5,4.486594048493954
-3.25,4.843033084240079
-3.,5.159578406725538
-2.75,5.416975185692096
-2.5,5.610436542309211
-2.25,5.746824607019957
-2.,5.838495528687808
-1.75,5.898113261436238
-1.5,5.936070680190437
-1.25,5.95993337246935
-1.,5.974836133853257
-0.75,5.984121196461703
-0.5,5.989910419854919
-0.25,5.993531373585844
0,5.995807943231476
0.25,5.997249401590562
0.5,5.998170178706497
0.75,5.998764573096027
1.,5.999152947676206
1.25,5.999410157588572
1.5,5.999583004990472
1.75,5.999700951020319
2.,5.999782694888514
2.25,5.999840222150364
2.5,5.999881302835102
2.75,5.999911038996512
3.,5.999932828184854
3.25,5.999948967015601
3.5,5.999961032139442
3.75,5.999970122880982
4.,5.999977017405523
4.25,5.99998227444279
4.5,5.999986300438039
4.75,5.99998939452682
5.,5.999991779119583
5.25,5.999993621026765
5.5,5.99999504627679
5.75,5.999996150665095
6.,5.999997007368487
6.25,5.999997672510532
6.5,5.999998189274691
6.75,5.999998590973473
7.,5.999998903357321
7.25,5.999999146363418
7.5,5.999999335447725
7.75,5.999999482604207
8.,5.999999597147607


==> data/dataDPT6Scaling1.csv <==
-10.,1.5000384934103068
-9.75,1.5000501850248391
-9.5,1.5000655418194917
-9.25,1.500085760976885
-9.,1.50011245030268
-8.75,1.5001477765748796
-8.5,1.500194670123662
-8.25,1.5002571077397433
-8.,1.5003405048320488
-7.75,1.5004522600412118
-7.5,1.5006025125174125
-7.25,1.5008051953888235
-7.,1.5010795005181854
-6.75,1.5014519116154947
-6.5,1.5019590171128465
-6.25,1.5026513818323053
-6.,1.5035988355281957
-5.75,1.504897619071347
-5.5,1.5066798963695331
-5.25,1.5091261538129106
-5.,1.5124809006934965
-4.75,1.5170717436520853
-4.5,1.5233311789655035
-4.25,1.5318191417981062
-4.,1.5432423219053897
-3.75,1.558463541693101
-3.5,1.5784915883373773
-3.25,1.6044400611975025
-3.,1.637445231742966
-2.75,1.678540291548498
-2.5,1.7284982946570062
-2.25,1.7876765124488565
-2.,1.8559128304393249
-1.75,1.9325274687987477
-1.5,2.016459953881435
-1.25,2.106523155225233
-1.,2.201701454953945
-0.75,2.3013861904050126
-0.5,2.4054487826658417
-0.25,2.514101763575077
0.,2.627573486593882
0.25,2.7456973016534616
0.5,2.867561567240397
0.75,2.991358931696596
1.,3.114505621018746
1.25,3.233998435180229
1.5,3.3468879292259723
1.75,3.450715256665734
2.,3.5437965688692485
2.25,3.6253132952661558
2.5,3.6952362958173124
2.75,3.754149228330481
3.,3.803039015094129
3.25,3.8431026554232806
3.5,3.875595691389232
3.75,3.9017283853480826
4.,3.9226042597861803
4.25,3.9391910135964796
4.5,3.95231348767033
4.75,3.9626600617017895
5.,3.9707961493995785
5.25,3.977180564149602
5.5,3.982182172491114
5.75,3.9860954141092853
6.,3.9891540251594297
6.25,3.991542762588408
6.5,3.9934071852155286
6.75,3.9948616760074587
7.,3.9959959403497973
7.25,3.9968802212118137
7.5,3.9975694555196486
7.75,3.9981065691321485
8.,3.998525078453321
8.25,3.9988511381440506
8.5,3.9991051491148495
8.75,3.999303018839396
9.,3.9994571476821448
9.25,3.9995772002415975
9.5,3.9996707074189164
9.75,3.9997435371201275
10.,3.999800260771146
10.25,3.9998444393371986
10.5,3.999878847070992
10.75,3.9999056447005663
11.,3.999926515373929
11.25,3.9999427697030434
11.5,3.9999554285566905
11.75,3.999965287620736
12.,3.999972965716035
12.25,3.999978945881898
12.5,3.999983602509968
12.75,3.9999872299021164
13.,3.9999900544247318
13.25,3.999992253842768
13.5,3.9999939674651905
13.75,3.9999953025565307
14.,3.999996341229542
14.25,3.9999971485840824
14.5,3.9999977802734903
14.75,3.999998280437789
15.,3.9999986517649524


==> data/dataDPT6Scaling2.csv <==
-10.,1.500034106529467
-9.75,1.500043803173934
-9.5,1.5000562581898786
-9.25,1.5000722569356058
-9.,1.500092808677222
-8.75,1.5001192105539591
-8.5,1.5001531298696478
-8.25,1.5001967099810662
-8.,1.5002527065765083
-7.75,1.5003246631019778
-7.5,1.5004171366253705
-7.25,1.5005359886946756
-7.,1.50068875995361
-6.75,1.500885152692937
-6.5,1.5011376524730278
-6.25,1.5014623288704092
-6.,1.501879866790206
-5.75,1.50241689426023
-5.5,1.5031076908875425
-5.25,1.5039963839798276
-5.,1.5051397674480917
-4.75,1.5066109125387306
-4.5,1.5085037791578577
-4.25,1.5109390808355236
-4.,1.5140717017773118
-3.75,1.5181000035281504
-3.5,1.5232773773774404
-3.25,1.5299263718493503
-3.,1.5384556112033556
-2.75,1.5493794565385848
-2.5,1.5633398524621687
-2.25,1.581128926124727
-2.,1.6037095232452352
-1.75,1.6322288709063013
-1.5,1.6680179782613913
-1.25,1.712566568197529
-1.,1.767461176169328
-0.75,1.8342742070221136
-0.5,1.91439648878749
-0.25,2.008817307494939
0.,2.1178742569757962
0.25,2.241016729100628
0.5,2.3766430452107965
0.75,2.5220716132639787
1.,2.6736846361210196
1.25,2.827241988408713
1.5,2.978316018038893
1.75,3.1227623642356463
2.,3.257130968876872
2.25,3.3789397972561335
2.5,3.4867746171870615
2.75,3.5802255512530547
3.,3.659707214346765
3.25,3.7262235607735885
3.5,3.7811320068582845
3.75,3.8259429274120897
4.,3.8621704121048586
4.25,3.8912347307863033
4.5,3.914408240600123
4.75,3.9327934054986837
5.,3.9473220727476748
5.25,3.9587672466023194
5.5,3.9677610542346495
5.75,3.9748147705545205
6.,3.980338433639027
6.25,3.9846587425752613
6.5,3.9880346776015365
6.75,3.990670729900789
7.,3.9927278728312365
7.25,3.9943325220734875
7.5,3.995583771115152
7.75,3.996559184786151
8.,3.997319408603985
8.25,3.997911818141703
8.5,3.998373397570696
8.75,3.998733003702337
9.,3.999013142737409
9.25,3.999231362263395
9.5,3.999401340325918
9.75,3.999533736686262
10.,3.9996368575751875
10.25,3.999717174565508
10.5,3.9997797293746076
10.75,3.999828449444575
11.,3.9998663941175434
11.25,3.9998959463060575
11.5,3.999918962093015
11.75,3.9999368871015784
12.,3.999950847298254
12.25,3.999961719649039
12.5,3.999970187140265
12.75,3.99997678166644
13.,3.999981917536781
13.25,3.999985917244743
13.5,3.99998903223106
13.75,3.9999914585001783
14.,3.9999933478260092
14.25,3.9999948192869557
14.5,3.9999959651270345
14.75,3.9999968584640224
15.,3.9999975520035798


==> data/dataDPT6Scaling3.csv <==
-10.,1.5000340493150313
-9.75,1.5000437199280954
-9.5,1.5000561370691563
-9.25,1.5000720807083443
-9.,1.5000925522724589
-8.75,1.5001188374954257
-8.5,1.5001525870879886
-8.25,1.5001959202669872
-8.,1.500251557602654
-7.75,1.5003229914544796
-7.5,1.5004147045785172
-7.25,1.5005324504343507
-7.,1.5006836124626817
-6.75,1.5008776643458348
-6.5,1.5011267592456397
-6.25,1.501446483520347
-6.,1.5018568197764033
-5.75,1.5023833756542717
-5.5,1.5030589488051351
-5.25,1.5039255153190765
-5.,1.505036748415114
-4.75,1.5064611960251926
-4.5,1.508286268641356
-4.25,1.5106232095455638
-4.,1.5136132328108913
-3.75,1.517435010581301
-3.5,1.5223136539773323
-3.25,1.5285312358980598
-3.,1.5364387102509736
-2.75,1.5464687357323386
-2.5,1.559148341759867
-2.25,1.5751094998921582
-2.,1.5950944247111938
-1.75,1.619950840236726
-1.5,1.6506107148544202
-1.25,1.688044640938429
-1.,1.7331841835451043
-0.75,1.7868077634664936
-0.5,1.849393753399342
-0.25,1.9209582649818764
0.,2.0009125763467033
0.25,2.087989841144758
0.5,2.1802925078723567
0.75,2.275491998221214
1.,2.3711709182034375
1.25,2.465248500463651
1.5,2.556391684440079
1.75,2.644300477729609
2.,2.729768411656279
2.25,2.8144560885654064
2.5,2.9003849303258105
2.75,2.9892607828563396
3.,3.0818378340798183
3.25,3.1775596132176265
3.5,3.274616277257062
3.75,3.3703765600183933
4.,3.4620005931182147
4.25,3.5470035408597824
4.5,3.6236155818873983
4.75,3.6909004265893355
5.,3.748683357218128
5.25,3.797374342940156
5.5,3.837763258637223
5.75,3.8708367473313694
6.,3.897638695182655
6.25,3.9191771322729596
6.5,3.9363704558601813
6.75,3.95002265652938
7.,3.960817731967524
7.25,3.9693254910629507
7.5,3.9760132141681352
7.75,3.9812595734273915
8.,3.985368667416407
8.25,3.988583017320167
8.5,3.9910950051280882
8.75,3.993056611479236
9.,3.9945875178741184
9.25,3.995781738368312
9.5,3.9967129829404886
9.75,3.997438956622043
10.,3.998004782527549
10.25,3.998445713508364
10.5,3.9987892719459164
10.75,3.999056933259264
11.,3.99926544740718
11.25,3.999427874370161
11.5,3.999554394445202
11.75,3.9996529416227515
12.,3.999729698274216
12.25,3.999789481291749
12.5,3.9998360433062605
12.75,3.9998723076332157
13.,3.999900551412865
13.25,3.99992254833977
13.5,3.999939679959231
13.75,3.999953022347838
14.,3.999963413539704
14.25,3.9999715062793992
14.5,3.9999778089870803
14.75,3.999982717639074
15.,3.9999865403562986


==> data/dataDPT6Scaling4.csv <==
-10.,1.5000340491745667
-9.75,1.500043719723718
-9.5,1.5000561367717844
-9.25,1.5000720802756615
-9.,1.5000925516428916
-8.75,1.5001188365793785
-8.5,1.500152585755087
-8.25,1.5001959183275138
-8.,1.500251554780525
-7.75,1.500322987347911
-7.5,1.5004146986027564
-7.25,1.5005324417382895
-7.,1.5006835998074082
-6.75,1.500877645927703
-6.5,1.5011267324384159
-6.25,1.5014464444992506
-6.,1.5018567629696284
-5.75,1.5023832929422096
-5.5,1.5030588283501445
-5.25,1.5039253398532442
-5.,1.505036492731114
-4.75,1.50646082329215
-4.5,1.5082857249821482
-4.25,1.5106224160304262
-4.,1.5136120735906968
-3.75,1.5174333152153003
-3.5,1.5223111709612152
-3.25,1.5285275927298827
-3.,1.536433352679834
-2.75,1.5464608344220825
-2.5,1.5591366472580581
-2.25,1.5750921143974785
-2.,1.59506843791513
-1.75,1.6199117397727463
-1.5,1.6505514176601848
-1.25,1.6879538788549062
-1.,1.7330437772646807
-0.75,1.7865879686588226
-0.5,1.8490452528015116
-0.25,1.920398337771247
0.,2.000001251517528
0.25,2.086489135634355
0.5,2.177797960841732
0.75,2.2713209449841965
1.,2.3641879543958955
1.25,2.453609615940226
1.5,2.5372022876179323
1.75,2.613218310198554
2.,2.680643447498975
2.25,2.7391696657831517
2.5,2.7890852436700193
2.75,2.831136260665111
3.,2.866407164580009
3.25,2.89625193556159
3.5,2.922287138993643
3.75,2.946433946737125
4.,2.9709657736740986
4.25,2.9984859729612015
4.5,3.031746528081328
4.75,3.073256657514948
5.,3.1247348264247234
5.25,3.1865858907751536
5.5,3.2576406450991664
5.75,3.3353082731473185
6.,3.416103152518271
6.25,3.4963431905696396
6.5,3.5727773912290313
6.75,3.642982053435961
7.,3.705490118068182
7.25,3.7597121820973465
7.5,3.805743116486155
7.75,3.8441378580728514
8.,3.875709881509383
8.25,3.9013761343193676
8.5,3.9220516790964726
8.75,3.9385866595646646
9.,3.9517347247787002
9.25,3.962142524116369
9.5,3.970351981506514
9.75,3.9768094265290053
10.,3.981877697572995
10.25,3.98584886342525
10.5,3.988956263587689
10.75,3.9913852448715064
11.,3.9932823799519124
11.25,3.9947631821513516
11.5,3.9959184459784085
11.75,3.9968193902867752
12.,3.9975217899253677
12.25,3.998069270818907
12.5,3.9984959234763355
12.75,3.998828367277632
13.,3.9990873757419183
13.25,3.9992891530042325
13.5,3.999446334469082
13.75,3.9995687700723814
14.,3.999664136696101
14.25,3.9997384165998993
14.5,3.999796270876358
14.75,3.9998413308984166
15.,3.9998764255186603


==> data/dataDPT6Scaling5.csv <==
-10.,1.500034049174407
-9.75,1.500043719723486
-9.5,1.5000561367714462
-9.25,1.5000720802751697
-9.,1.5000925516421761
-8.75,1.5001188365783373
-8.5,1.500152585753572
-8.25,1.500195918325309
-8.,1.500251554777317
-7.75,1.5003229873432424
-7.5,1.5004146985959628
-7.25,1.5005324417284027
-7.,1.5006835997930195
-6.75,1.5008776459067612
-6.5,1.5011267324079332
-6.25,1.5014464444548756
-6.,1.5018567629050195
-5.75,1.5023832928481238
-5.5,1.503058828213099
-5.25,1.503925339653562
-5.,1.5050364924400497
-4.75,1.5064608228676664
-4.5,1.5082857243626828
-4.25,1.5106224151256589
-4.,1.5136120722678135
-3.75,1.5174333132784408
-3.5,1.5223111681204995
-3.25,1.528527588554341
-3.,1.5364333465251458
-2.75,1.5464608253183263
-2.5,1.5591366337329398
-2.25,1.575092094193657
-2.,1.5950684075304746
-1.75,1.6199116936988929
-1.5,1.6505513470971127
-1.25,1.687953769498173
-1.,1.7330436054211524
-0.75,1.7865876942967918
-0.5,1.8490448068864596
-0.25,1.9203975987917383
0.,2.000000001294179
0.25,2.086486974987728
0.5,2.17779414681256
0.75,2.271314073840055
1.,2.364175340624065
1.25,2.453586072266961
1.5,2.537157730171961
1.75,2.6131330797564463
2.,2.68047925365402
2.25,2.738852315198187
2.5,2.7884723891215533
2.75,2.82995891209659
3.,2.8641677054210404
3.25,2.8920553966430527
3.5,2.914581026364882
3.75,2.9326438963323507
4.,2.9470514413106823
4.25,2.9585098251860464
4.5,2.9676314230249856
4.75,2.9749561143486845
5.,2.980986600953637
5.25,2.986241077547486
5.5,2.9913282240690213
5.75,2.9970469690749177
6.,3.004502579253226
6.25,3.015207818256894
6.5,3.0311067101235856
6.75,3.054437957436341
7.,3.087379299486451
7.25,3.131506424607052
7.5,3.1872306275899174
7.75,3.253456621344303
8.,3.3276416785264207
8.25,3.40625665804775
8.5,3.4854680650189884
8.75,3.5617932929943703
9.,3.632545272309138
9.25,3.6960074185692897
9.5,3.751384099634
9.75,3.7986185183601755
10.,3.8381662190591115
10.25,3.8707840648140865
10.5,3.8973635897006815
10.75,3.91881501767457
11.,3.935995849472113
11.25,3.9496733304426543
11.5,3.9605100601587835
11.75,3.969063940092967
12.,3.9757960530373455
12.25,3.9810822045254803
12.5,3.985225495752901
12.75,3.988468442820487
13.,3.9910039026915527
13.25,3.9929845216380344
13.5,3.994530681429456
13.75,3.9957370530007887
14.,3.996677926113027
14.25,3.99741149897152
14.5,3.997983304159751
14.75,3.998428928882877
15.,3.99877616531688


==> data/dataDPT6Scaling6.csv <==
-10.,-5.500003783372469
-9.75,-5.500004857962818
-9.5,-5.50000623777478
-9.25,-5.500008009505959
-9.,-5.500010284482758
-8.75,-5.500013205658504
-8.5,-5.500016956601061
-8.25,-5.500021773036342
-8.,-5.5000279576755045
-7.75,-5.500035899262
-7.5,-5.500046097042356
-7.25,-5.500059192210333
-7.,-5.500076008320021
-6.75,-5.5000976032399365
-6.5,-5.500125335966896
-6.25,-5.50016095258761
-6.,-5.500206696937811
-5.75,-5.500265453158022
-5.5,-5.500340929510626
-5.25,-5.5004378956837146
-5.,-5.500562489614069
-4.75,-5.500722614974135
-4.5,-5.500928457410462
-4.25,-5.501193157177772
-4.,-5.501533689184902
-3.75,-5.501972020549844
-3.5,-5.502536643638079
-3.25,-5.503264624459782
-3.,-5.504204371496305
-2.75,-5.505419435825214
-2.5,-5.5069938339423725
-2.25,-5.509039710449307
-2.,-5.511708778191425
-1.75,-5.515210200853389
-1.5,-5.519840022592463
-1.25,-5.526031864007133
-1.,-5.5344461991617875
-0.75,-5.546124294057991
-0.5,-5.562732244736838
-0.25,-5.586883872484864
0.,-5.622425037550619
0.25,-5.674401981777182
0.5,-5.748369332970733
0.75,-5.8489438774177485
1.,-5.97806660930114
1.25,-6.13383626270795
1.5,-6.310548244024249
1.75,-6.4998754752286505
2.,-6.6925836050015475
2.25,-6.8801184183036055
2.5,-7.055674412704042
2.75,-7.21465753433495
3.,-7.354648870346917
3.25,-7.475052773734753
3.5,-7.576609554972841
3.75,-7.660907577795025
4.,-7.729972687406085
4.25,-7.785964213494621
4.5,-7.830974692218035
4.75,-7.866914530593141
5.,-7.895458469001369
5.25,-7.9180327376863735
5.5,-7.935826382188427
5.75,-7.949815081736018
6.,-7.960789874387294
6.25,-7.969386251309311
6.5,-7.976111170253937
6.75,-7.981366872299543
7.,-7.9854711829928675
7.25,-7.988674418663331
7.5,-7.99117323351118
7.75,-7.993121824039736
8.,-7.994640913643617
8.25,-7.995824908401029
8.5,-7.996747566988103
8.75,-7.997466475679628
9.,-7.99802656955649
9.25,-7.998462896858065
9.5,-7.99880278519529
9.75,-7.999067536789639
10.,-7.999273753618983


==> data/dataDPT6Scaling7.csv <==
-10.,-6.500003095478857
-9.75,-6.5000039746841445
-9.5,-6.500005103612962
-9.25,-6.5000065531976094
-9.,-6.500008414519858
-8.75,-6.500010804535793
-8.5,-6.5000138734278785
-8.25,-6.50001781404721
-8.,-6.500022874040907
-7.75,-6.5000293714295
-7.5,-6.500037714617654
-7.25,-6.500048428103403
-7.,-6.500062185513951
-6.75,-6.500079852065015
-6.5,-6.500102539146517
-6.25,-6.50013167452236
-6.,-6.5001690926508084
-5.75,-6.50021715095914
-5.5,-6.500278879640424
-5.25,-6.5003581748188655
-5.,-6.500460047940242
-4.75,-6.50059094825165
-4.5,-6.500759180617631
-4.25,-6.500975448232673
-4.,-6.501253559856408
-3.75,-6.5016113552797306
-3.5,-6.502071922804227
-3.25,-6.502665211778309
-3.,-6.503430187020601
-2.75,-6.5044177395723635
-2.5,-6.505694676705621
-2.25,-6.507349296767642
-2.,-6.509499381048359
-1.75,-6.512304061128598
-1.5,-6.515982304065514
-1.25,-6.520843495401401
-1.,-6.527341330551588
-0.75,-6.536172937301626
-0.5,-6.54845994322081
-0.25,-6.566052546858498
0.,-6.591947822739225
0.25,-6.63065044259945
0.5,-6.6880603714795805
0.75,-6.770417411644505
1.,-6.882314267732552
1.25,-7.02462975834276
1.5,-7.193574499783667
1.75,-7.3813834175224935
2.,-7.5781723697805
2.25,-7.7740148506776405
2.5,-7.960519166443058
2.75,-8.131646918283597
3.,-8.28385361969152
3.25,-8.415777766178326
3.5,-8.527714733653674
3.75,-8.62105616528293
4.,-8.697802380129758
4.25,-8.760192312979855
4.5,-8.810453402046575
4.75,-8.850652221540324
5.,-8.88261978868637
5.25,-8.90792695465425
5.5,-8.927890254525781
5.75,-8.943594149356677
6.,-8.955920391602461
6.25,-8.965578873082446
6.5,-8.97313682697322
6.75,-8.979044878585254
7.,-8.983659422609621
7.25,-8.987261357576596
7.5,-8.990071488371445
7.75,-8.99226302361052
8.,-8.993971617471995
8.25,-8.995303379733476
8.5,-8.996341229945948
8.75,-8.997149916844144
9.,-8.997779970650816
9.25,-8.99827080743348
9.5,-8.99865316274655
9.75,-8.998950996720547
10.,-8.999182983635754


==> data/dataDPT6Scaling8.csv <==
-10.,-7.500002619247088
-9.75,-7.500003363187265
-9.5,-7.500004318430183
-9.25,-7.500005544994311
-9.,-7.5000071199469325
-8.75,-7.50000914224773
-8.5,-7.500011738968977
-8.25,-7.5000150732837865
-8.,-7.500019354725586
-7.75,-7.50002485236533
-7.5,-7.50003191173776
-7.25,-7.500040976585458
-7.,-7.500052616796082
-6.75,-7.500067564302675
-6.5,-7.500086759227477
-6.25,-7.5001114092087775
-6.,-7.500143065705526
-5.75,-7.5001837221846435
-5.5,-7.500235940543391
-5.25,-7.500303014012887
-5.,-7.500389177279931
-4.75,-7.5004998778602365
-4.5,-7.5006421271534185
-4.25,-7.500824955529422
-4.,-7.501060003860259
-3.75,-7.501362295046748
-3.5,-7.501751244723853
-3.25,-7.50225199270198
-3.,-7.502897169444571
-2.75,-7.503729261060429
-2.5,-7.504803812432793
-2.25,-7.506193830395989
-2.,-7.507995954522201
-1.75,-7.510339330349906
-1.5,-7.513398828275606
-1.25,-7.517415739392588
-1.,-7.522732414521481
-0.75,-7.529854793288978
-0.5,-7.539571789278621
-0.25,-7.553182269240542
0.,-7.572885112750658
0.25,-7.602302773958779
0.5,-7.646850023437686
0.75,-7.713337912694323
1.,-7.808301655170818
1.25,-7.935433936754085
1.5,-8.093529723538115
1.75,-8.276246383361197
2.,-8.47372372099411
2.25,-8.67502326396678
2.5,-8.870268789564777
2.75,-9.051928473496305
3.,-9.215221249119782
3.25,-9.357899817320213
3.5,-9.479710261998553
3.75,-9.58176617434098
4.,-9.665983125215934
4.25,-9.734638475880624
4.5,-9.790066864195783
4.75,-9.834472843799245
5.,-9.869831984419546
5.25,-9.897852304747044
5.5,-9.919973141308436
5.75,-9.93738481227807
6.,-9.951057971396006
6.25,-9.961775792604508
6.5,-9.970165097083944
6.75,-9.976724473133622
7.,-9.981848627052605
7.25,-9.985848882393636
7.5,-9.988970098935855
7.75,-9.991404439087711
8.,-9.993302452328747
8.25,-9.994781930574874
8.5,-9.99593494114204
8.75,-9.996833387272693
9.,-9.997533389499495
9.25,-9.998078728779111
9.5,-9.99850354683178
9.75,-9.998834460612601
10.,-9.999092216069181


==> data/dataDPTmScaling1.csv <==
-10.,0.5050704562228279
-9.75,0.5057481389057925
-9.5,0.5065167792519416
-9.25,0.5073886933691781
-9.,0.5083778951762216
-8.75,0.509500338754859
-8.5,0.5107741975199095
-8.25,0.5122201863634458
-8.,0.5138619340873675
-7.75,0.5157264148367806
-7.5,0.5178444489377575
-7.25,0.520251285588932
-7.,0.5229872823299279
-6.75,0.5260986991947814
-6.5,0.5296386290488427
-6.25,0.5336680899019504
-6.,0.5382573100838544
-5.75,0.5434872431330003
-5.5,0.5494513561062373
-5.25,0.5562577426756649
-5.,0.5640316205501527
-4.75,0.5729182808039244
-4.5,0.58308656338551
-4.25,0.5947329362292549
-4.,0.6080862512825308
-3.75,0.623413233314151
-3.5,0.6410247169544134
-3.25,0.6612825692901695
-3.,0.684607097782963
-2.75,0.7114845158879162
-2.5,0.7424736819705904
-2.25,0.7782107954599581
-2.,0.8194099875734572
-1.75,0.8668567743289485
-1.5,0.9213902213062876
-1.25,0.9838686391955274
-1.,1.0551131823318365
-0.75,1.135824677692464
-0.5,1.226472425961668
-0.25,1.327160489540369
0.,1.4374870599166039
0.25,1.5564238801015127
0.5,1.6822509860206472
0.75,1.8125814694461924
1.,1.944497321495622
1.25,2.0747914263172174
1.5,2.2002797384014254
1.75,2.3181234219697546
2.,2.4260943101848182
2.25,2.5227326291834733
2.5,2.607377605812183
2.75,2.6800859322825548
3.,2.741476714696872
3.25,2.79254822896445
3.5,2.834504053415816
3.75,2.868611388358713
4.,2.8960998144018677
4.25,2.9180984123888223
4.5,2.935603847126261
4.75,2.949470580085748
5.,2.960415211299659
5.25,2.9690287239591724
5.5,2.975792264729702
5.75,2.981093680703288
6.,2.985243238214501
6.25,2.9884876722647684
6.5,2.9910220530633214
6.75,2.993000809555781
7.,2.9945442715587895
7.25,2.995747910872281
7.5,2.9966889246221857
7.75,2.997419507535867
8.,2.9979886559284212
8.25,2.998433662312503
8.5,2.9987752341014953
8.75,2.999021910932796
9.,2.999307083108448
9.25,2.999385094158541
9.5,2.9987861791134898
9.75,2.999151305353279
10.,2.9971098225373454


==> data/dataDPTmScaling2.csv <==
-10.,1.500034106529467
-9.75,1.500043803173934
-9.5,1.5000562581898786
-9.25,1.5000722569356058
-9.,1.500092808677222
-8.75,1.5001192105539591
-8.5,1.5001531298696478
-8.25,1.5001967099810662
-8.,1.5002527065765083
-7.75,1.5003246631019778
-7.5,1.5004171366253705
-7.25,1.5005359886946756
-7.,1.50068875995361
-6.75,1.500885152692937
-6.5,1.5011376524730278
-6.25,1.5014623288704092
-6.,1.501879866790206
-5.75,1.50241689426023
-5.5,1.5031076908875425
-5.25,1.5039963839798276
-5.,1.5051397674480917
-4.75,1.5066109125387306
-4.5,1.5085037791578577
-4.25,1.5109390808355236
-4.,1.5140717017773118
-3.75,1.5181000035281504
-3.5,1.5232773773774404
-3.25,1.5299263718493503
-3.,1.5384556112033556
-2.75,1.5493794565385848
-2.5,1.5633398524621687
-2.25,1.581128926124727
-2.,1.6037095232452352
-1.75,1.6322288709063013
-1.5,1.6680179782613913
-1.25,1.712566568197529
-1.,1.767461176169328
-0.75,1.8342742070221136
-0.5,1.91439648878749
-0.25,2.008817307494939
0.,2.1178742569757962
0.25,2.241016729100628
0.5,2.3766430452107965
0.75,2.5220716132639787
1.,2.6736846361210196
1.25,2.827241988408713
1.5,2.978316018038893
1.75,3.1227623642356463
2.,3.257130968876872
2.25,3.3789397972561335
2.5,3.4867746171870615
2.75,3.5802255512530547
3.,3.659707214346765
3.25,3.7262235607735885
3.5,3.7811320068582845
3.75,3.8259429274120897
4.,3.8621704121048586
4.25,3.8912347307863033
4.5,3.914408240600123
4.75,3.9327934054986837
5.,3.9473220727476748
5.25,3.9587672466023194
5.5,3.9677610542346495
5.75,3.9748147705545205
6.,3.980338433639027
6.25,3.9846587425752613
6.5,3.9880346776015365
6.75,3.990670729900789
7.,3.9927278728312365
7.25,3.9943325220734875
7.5,3.995583771115152
7.75,3.996559184786151
8.,3.997319408603985
8.25,3.997911818141703
8.5,3.998373397570696
8.75,3.998733003702337
9.,3.999013142737409
9.25,3.999231362263395
9.5,3.999401340325918
9.75,3.999533736686262
10.,3.9996368575751875


==> data/dataDPTmScaling3.csv <==
-10.,2.5000113507585633
-9.75,2.500014574946227
-9.5,2.5000187150695927
-9.25,2.50002403139767
-9.,2.5000308582006165
-8.75,2.5000396248188537
-8.5,2.500050882749583
-8.25,2.500065340481535
-8.,2.500083908314512
-7.75,2.50010775605922
-7.5,2.5001383873741085
-7.25,2.500177735627607
-7.,2.500228287669402
-6.75,2.5002932438845176
-6.5,2.5003767255752405
-6.25,2.5004840443371323
-6.,2.500622053060514
-5.75,2.500799605082102
-5.5,2.5010281577096536
-5.25,2.5013225701726944
-5.,2.5017021660303316
-4.75,2.502192159255101
-4.5,2.5028255862258804
-4.25,2.503645949552908
-4.,2.504710873899622
-3.75,2.50609721230856
-3.5,2.5079082409903277
-3.25,2.5102838588077345
-3.,2.5134150744765344
-2.75,2.5175645006206864
-2.5,2.5230949888260312
-2.25,2.530508698221054
-2.,2.5404983064444777
-1.75,2.554009913586283
-1.5,2.5723123130318672
-1.25,2.5970586765601036
-1.,2.6303145320395784
-0.75,2.6745134875266334
-0.5,2.732297370449945
-0.25,2.806211494154749
0.,2.8982663509658964
0.25,3.009437742206912
0.5,3.139232204017473
0.75,3.2854588070127613
1.,3.4443033751960956
1.25,3.610712399067304
1.5,3.779002176888387
1.75,3.94355163614668
2.,4.099429265836119
2.25,4.242838698560431
2.5,4.3713268060098525
2.75,4.483762466592729
3.,4.580143724558312
3.25,4.661313298878317
3.5,4.728657171291548
3.75,4.783838563955888
4.,4.828593093788878
4.25,4.864589506577612
4.5,4.8933475356396094
4.75,4.916199218484509
5.,4.934279831013798
5.25,4.948536909711123
5.5,4.95974886084384
5.75,4.968547454020851
6.,4.975440699448419
6.25,4.98083417294582
6.5,4.985049880608733
6.75,4.988342383080676
7.,4.990912253122334
7.25,4.992917117359795
7.5,4.994480603157302
7.75,4.995699520743588
8.,4.996649588323433
8.25,4.997389971445154
8.5,4.997966867567464
8.75,4.998416327796154
9.,4.998766472811246
9.25,4.99903922975608
9.5,4.999251691740553
9.75,4.999417180765344
10.,4.999546077981923


==> data/dataDPTmScaling4.csv <==
-10.,3.5000068101646797
-9.75,3.50000874448845
-9.5,3.5000112282507994
-9.25,3.500014417533155
-9.,3.500018512765508
-8.75,3.5000237713338476
-8.5,3.5000305237758504
-8.25,3.5000391945886498
-8.,3.5000503289666596
-7.75,3.5000646271667333
-7.5,3.500082988688679
-7.25,3.5001065690946676
-7.,3.5001368531166217
-6.75,3.5001757487759906
-6.5,3.500225708647357
-6.25,3.5002898862473666
-6.,3.5003723379796248
-5.75,3.500478284335711
-5.5,3.500614448463315
-5.25,3.5007894962424584
-5.,3.5010146103890407
-4.75,3.5013042429772647
-4.5,3.5016771079891074
-4.25,3.5021575011282238
-4.,3.5027770733791463
-3.75,3.503577246610171
-3.5,3.504612559446314
-3.25,3.505955396458105
-3.,3.5077028284925524
-2.75,3.5099867487367975
-2.5,3.512989231677775
-2.25,3.516966189161116
-2.,3.5222839987786383
-1.75,3.5294755756239513
-1.5,3.5393232688320198
-1.25,3.552973299618427
-1.,3.5720753866231436
-0.75,3.598916195860944
-0.5,3.6364762209769053
-0.25,3.6883030449289125
0.,3.7580985005851777
0.25,3.849004253518668
0.5,3.9627318474383015
0.75,4.098827955559984
1.,4.254373089947012
1.25,4.424251175419262
1.5,4.601899856890491
1.75,4.7802958305970655
2.,4.952904318571217
2.25,5.114393231422459
2.5,5.261019097194536
2.75,5.3906904884815114
3.,5.502783743530755
3.25,5.597816446784379
3.5,5.6770791550274575
3.75,5.742298145857971
4.,5.795367800893558
4.25,5.838162717377121
4.5,5.872421723808187
4.75,5.89968801580786
5.,5.921288485197529
5.25,5.938337713360825
5.5,5.951755684657621
5.75,5.9622917338122
6.,5.970550028215406
6.25,5.977013901206081
6.5,5.982067697058563
6.75,5.986015624542673
7.,5.989097598247066
7.25,5.991502298554504
7.5,5.9933777909035655
7.75,5.99484007260489
8.,5.995979899070291
8.25,5.9968682042564945
8.5,5.997560385800487
8.75,5.998099681158088
9.,5.998519820639673
9.25,5.998847108018378
9.5,5.99910204969426
9.75,5.999300628807112
10.,5.99945530079356


==> data/dataDPTmScaling5.csv <==
-10.,4.500004864357063
-9.75,4.500006245986871
-9.5,4.500008020053322
-9.25,4.500010298030507
-9.,4.500013223061844
-8.75,4.500016978960075
-8.5,4.500021801766796
-8.25,4.500027994600636
-8.,4.500035946731707
-7.75,4.500046158088521
-7.5,4.500059270750018
-7.25,4.500076109422509
-7.,4.500097733479903
-6.75,4.5001255038948
-6.5,4.500161169361826
-6.25,4.500206977183057
-6.,4.500265816145493
-5.75,4.500341400803638
-5.5,4.500438509469521
-5.25,4.500563292067659
-5.,4.500723669206761
-4.75,4.500929850906238
-4.5,4.501195013229856
-4.25,4.501536184927224
-4.,4.501975416173057
-3.75,4.502541331153616
-3.5,4.503271211728038
-3.25,4.504213831833262
-3.,4.5054333826144415
-2.75,4.507015036620544
-2.5,4.509073073373364
-2.25,4.511763174458778
-2.,4.515301751396016
-1.75,4.519997381061837
-1.5,4.526302967071923
-1.25,4.53490183285845
-1.,4.54684388458223
-0.75,4.563741170051192
-0.5,4.588000580791913
-0.25,4.623001740836621
0.,4.673037370644404
0.25,4.7428024774356565
0.5,4.836362217268599
0.75,4.955851814049681
1.,5.100446027269708
1.25,5.266096004778976
1.5,5.446154658852551
1.75,5.632598069936247
2.,5.817378065523881
2.25,5.993525787110658
2.5,6.15581849981882
2.75,6.300995899811959
3.,6.427621679498694
3.25,6.535730764571671
3.5,6.626397074408637
3.75,6.701321329043417
4.,6.762494400912255
4.25,6.811954312619207
4.5,6.851630785953449
4.75,6.883259790258151
5.,6.908348032597558
5.25,6.928169656543325
5.5,6.943781525300763
5.75,6.956047609789757
6.,6.965666419888521
6.25,6.973197927337061
6.5,6.979088126943957
6.75,6.9836904542832965
7.,6.987283908204688
7.25,6.990088065655449
7.5,6.992275334354604
7.75,6.993980840368785
8.,6.995310340843669
8.25,6.9963465165755245
8.5,6.997153952275228
8.75,6.99778306378671
9.,6.998273186222158
9.25,6.998654997050965
9.5,6.998952414180437
9.75,6.999184080818936
10.,6.999364525996314


==> data/dataDPTmScaling6.csv <==
-10.,5.500003783372469
-9.75,5.500004857962818
-9.5,5.50000623777478
-9.25,5.500008009505959
-9.,5.500010284482758
-8.75,5.500013205658504
-8.5,5.500016956601061
-8.25,5.500021773036342
-8.,5.5000279576755045
-7.75,5.500035899262
-7.5,5.500046097042356
-7.25,5.500059192210333
-7.,5.500076008320021
-6.75,5.5000976032399365
-6.5,5.500125335966896
-6.25,5.50016095258761
-6.,5.500206696937811
-5.75,5.500265453158022
-5.5,5.500340929510626
-5.25,5.5004378956837146
-5.,5.500562489614068
-4.75,5.500722614974135
-4.5,5.500928457410462
-4.25,5.501193157177771
-4.,5.501533689184901
-3.75,5.501972020549844
-3.5,5.50253664363808
-3.25,5.503264624459782
-3.,5.504204371496305
-2.75,5.505419435825214
-2.5,5.506993833942372
-2.25,5.509039710449307
-2.,5.511708778191425
-1.75,5.51521020085339
-1.5,5.519840022592463
-1.25,5.526031864007133
-1.,5.534446199161787
-0.75,5.546124294057991
-0.5,5.562732244736838
-0.25,5.586883872484864
0.,5.622425037550619
0.25,5.674401981777182
0.5,5.748369332970733
0.75,5.8489438774177485
1.,5.97806660930114
1.25,6.133836262707951
1.5,6.310548244024249
1.75,6.499875475228649
2.,6.692583605001546
2.25,6.8801184183036055
2.5,7.055674412704041
2.75,7.214657534334956
3.,7.354648870346914
3.25,7.475052773734753
3.5,7.576609554972843
3.75,7.660907577795029
4.,7.729972687406093
4.25,7.78596421349461
4.5,7.830974692218054
4.75,7.866914530593119
5.,7.89545846900138
5.25,7.918032737686447
5.5,7.935826382188409
5.75,7.949815081736175
6.,7.960789874387265
6.25,7.969386251309311
6.5,7.976111170253938
6.75,7.98136687229972
7.,7.985471182992543
7.25,7.988674418663182
7.5,7.991173233511181
7.75,7.993121824039483
8.,7.994640913644315
8.25,7.9958249084018895
8.5,7.996747566991677
8.75,7.997466475679629
9.,7.998026569558521
9.25,7.998462896855566
9.5,7.998802785198752
9.75,7.999067536781113
10.,7.999273753613079


==> data/dataDPTmScaling7.csv <==
-10.,6.500003095478859
-9.75,6.5000039746841445
-9.5,6.500005103612962
-9.25,6.5000065531976094
-9.,6.500008414519858
-8.75,6.500010804535793
-8.5,6.5000138734278785
-8.25,6.50001781404721
-8.,6.500022874040907
-7.75,6.500029371429498
-7.5,6.500037714617654
-7.25,6.500048428103403
-7.,6.500062185513951
-6.75,6.500079852065015
-6.5,6.500102539146517
-6.25,6.500131674522361
-6.,6.5001690926508084
-5.75,6.50021715095914
-5.5,6.500278879640425
-5.25,6.5003581748188655
-5.,6.500460047940242
-4.75,6.50059094825165
-4.5,6.5007591806176315
-4.25,6.500975448232673
-4.,6.501253559856408
-3.75,6.5016113552797306
-3.5,6.502071922804225
-3.25,6.50266521177831
-3.,6.503430187020601
-2.75,6.5044177395723635
-2.5,6.505694676705621
-2.25,6.507349296767642
-2.,6.509499381048359
-1.75,6.512304061128598
-1.5,6.515982304065514
-1.25,6.520843495401401
-1.,6.527341330551588
-0.75,6.536172937301624
-0.5,6.548459943220809
-0.25,6.566052546858499
0.,6.591947822739225
0.25,6.630650442599449
0.5,6.6880603714795805
0.75,6.7704174116445035
1.,6.882314267732551
1.25,7.02462975834276
1.5,7.193574499783667
1.75,7.381383417522493
2.,7.5781723697805
2.25,7.774014850677638
2.5,7.960519166443055
2.75,8.131646918283597
3.,8.283853619691522
3.25,8.415777766178321
3.5,8.527714733653685
3.75,8.621056165282923
4.,8.697802380129755
4.25,8.760192312979848
4.5,8.810453402046544
4.75,8.850652221540306
5.,8.882619788686329
5.25,8.907926954654254
5.5,8.92789025452582
5.75,8.943594149356736
6.,8.955920391602312
6.25,8.965578873082327
6.5,8.973136826973265
6.75,8.979044878584997
7.,8.983659422609279
7.25,8.987261357576754
7.5,8.9900714883709
7.75,8.992263023611851
8.,8.993971617471852
8.25,8.995303379734553
8.5,8.99634122994635
8.75,8.997149916846686
9.,8.997779970654111
9.25,8.998270807435155
9.5,8.99865316274655
9.75,8.998950996724627
10.,8.999182983647286


==> data/dataDPTmScaling8.csv <==
-10.,7.500002619247088
-9.75,7.500003363187265
-9.5,7.500004318430183
-9.25,7.500005544994311
-9.,7.5000071199469325
-8.75,7.50000914224773
-8.5,7.500011738968977
-8.25,7.5000150732837865
-8.,7.500019354725586
-7.75,7.50002485236533
-7.5,7.50003191173776
-7.25,7.500040976585458
-7.,7.500052616796082
-6.75,7.500067564302675
-6.5,7.500086759227477
-6.25,7.5001114092087775
-6.,7.500143065705526
-5.75,7.5001837221846435
-5.5,7.500235940543391
-5.25,7.500303014012887
-5.,7.500389177279931
-4.75,7.5004998778602365
-4.5,7.5006421271534185
-4.25,7.500824955529422
-4.,7.501060003860259
-3.75,7.501362295046748
-3.5,7.501751244723853
-3.25,7.50225199270198
-3.,7.502897169444571
-2.75,7.503729261060429
-2.5,7.504803812432793
-2.25,7.506193830395989
-2.,7.507995954522201
-1.75,7.510339330349906
-1.5,7.513398828275604
-1.25,7.517415739392588
-1.,7.52273241452148
-0.75,7.529854793288978
-0.5,7.539571789278621
-0.25,7.553182269240542
0.,7.572885112750658
0.25,7.602302773958777
0.5,7.646850023437686
0.75,7.713337912694323
1.,7.808301655170818
1.25,7.935433936754083
1.5,8.093529723538115
1.75,8.2762463833612
2.,8.47372372099411
2.25,8.67502326396678
2.5,8.870268789564776
2.75,9.051928473496307
3.,9.215221249119782
3.25,9.357899817320218
3.5,9.479710261998546
3.75,9.581766174340991
4.,9.665983125215927
4.25,9.734638475880608
4.5,9.790066864195744
4.75,9.834472843799244
5.,9.869831984419516
5.25,9.897852304747063
5.5,9.919973141308477
5.75,9.93738481227811
6.,9.951057971395889
6.25,9.961775792604568
6.5,9.970165097083832
6.75,9.976724473133409
7.,9.981848627052747
7.25,9.985848882393745
7.5,9.988970098935889
7.75,9.991404439087509
8.,9.993302452327278
8.25,9.994781930574403
8.5,9.995934941139984
8.75,9.996833387274192
9.,9.997533389498354
9.25,9.998078728779426
9.5,9.998503546826743
9.75,9.998834460613331
10.,9.999092216068902


==> data/dataNumExDDappF2Dist2x.csv <==
0.00008,1.618194588742794e-9
0.0001,1.226891754857462e-9
0.00012828427124746193,7.900735898846989e-10
0.00016828427124746193,1.2086237913266906e-10
0.00022485281374238575,-9.176460598336877e-10
0.00030485281374238575,-2.5421871101272142e-9
0.0004179898987322334,-5.077481341625445e-9
0.0005779898987322335,-8.951102692389412e-9
0.0008042640687119288,-1.4519436975640732e-8
0.001124264068711929,-2.1277555408566462e-8
0.0015290356092134817,-2.5131007597850585e-8
0.0020410356092134822,-1.6960768844942464e-8
0.0026886700740159667,2.378253701959543e-8
0.0035078700740159676,1.3584367909019734e-7
0.004544085217699943,3.695389022354001e-7
0.005854805217699944,7.045493655953583e-7
0.007368294307364399,7.422058144572474e-7
0.009115920974031067,-6.215786079698249e-7
0.011133906426917008,-5.383893669760886e-6
0.013464075315805901,-0.000014601281143424016
0.01615472258632049,-0.000019740468564607982
0.019261614438172345,0.000018578057790100827
0.022849144132191797,0.00018434672845694597
0.02668437469787715,0.00044686668084614745
0.030784408633899377,0.00024869660721224193
0.03516752928039692,-0.0019294150151078389
0.039853282350136604,-0.007398527971354006
0.04486256308899094,-0.010999498398586594
0.05021770945440773,0.012147676503395426
0.05594260172738412,0.13806808553194566
0.06206276900214616,0.3947236469687757
0.06912972944928497,0.4704300525380797
0.07806880590819722,0.494970241035518
0.08569207592658787,0.4986760566609236
0.09647300777622812,0.49297892303275587
0.10527560177067422,0.48320244572138193
0.11314888119063937,0.47200205463947525
0.12428337972670707,0.45331533935155877
0.1266572627908572,0.4489774445837061
0.13053379760165884,0.44165874138807065
0.1368641524393925,0.42912480141336085
0.1458166261055496,0.41027294139441606
0.1538239619792712,0.3923852086407712
0.15665498272704462,0.38584138496080256
0.16127802024922955,0.3749188474460621
0.1688274089099587,0.35645482713684806
0.17950385674158753,0.3290492691638005
0.1886087620449338,0.30448940475242803
0.19675243691972602,0.28158952994120034
0.20615594268203422,0.25402548309313394
0.2150216529373074,0.22689944849954885
0.2233803247260258,0.20026269168283833
0.23231612073799068,0.1705735302359858
0.24074087001180414,0.1413424308857366
0.24974730582668483,0.10862237984739997
0.2582386549453829,0.07618765695837747
0.2673162889892837,0.03949054594156559
0.27587476444204656,0.0024614270406120055
0.27787476444204656,-0.006621197555707928
0.28114075076575745,-0.02188892086410066
0.28575955291927446,-0.044613292794218884
0.2922915255666963,-0.08020673415744634
0.2946009266434548,-0.09446922154487154
0.29786691296716566,-0.11803308172456486
0.2990216135055449,-0.12857634333687679
0.2994298617960088,-0.1330108747783274
0.3000072120651984,-0.1408248031177129
0.30021133621043034,-0.14470114544743307
0.300283504994079,-0.14648532747250556
0.30040135612427676,-0.15207388776039044
0.30040188769757165,-0.15220191640898667
0.3004027557531272,-0.15253004921252797
0.3004028443486763,-0.15262665473018494
0.3004029890246022,-0.15283067699934813


==> data/dataNumExDDappF2DistributionDist2x.csv <==
0.41918800000000,-0.00001117720000
0.42043800000000,-0.00005195200000
0.42168800000000,-0.00007798210000
0.42293700000000,-0.00010193100000
0.42418800000000,-0.00012646000000
0.42543800000000,-0.00015238400000
0.42668800000000,-0.00017924100000
0.42793800000000,-0.00020926600000
0.42918800000000,-0.00024210600000
0.43043800000000,-0.00027811500000
0.43168800000000,-0.00031773900000
0.43293800000000,-0.00036213100000
0.43418800000000,-0.00041049900000
0.43543800000000,-0.00046549200000
0.43668800000000,-0.00052656700000
0.43793800000000,-0.00059523700000
0.43918800000000,-0.00067107900000
0.44043800000000,-0.00075807100000
0.44168800000000,-0.00085466800000
0.44293800000000,-0.00096382100000
0.44418800000000,-0.00108730000000
0.44543800000000,-0.00122714000000
0.44668800000000,-0.00138572000000
0.44793800000000,-0.00156581000000
0.44918800000000,-0.00176975000000
0.45043800000000,-0.00200232000000
0.45168800000000,-0.00226684000000
0.45293800000000,-0.00257008000000
0.45418800000000,-0.00291758000000
0.45543800000000,-0.00331531000000
0.45668800000000,-0.00377260000000
0.45793800000000,-0.00429937000000
0.45918800000000,-0.00490736000000
0.46043800000000,-0.00561046000000
0.46168800000000,-0.00642438000000
0.46293800000000,-0.00737030000000
0.46418800000000,-0.00847075000000
0.46543800000000,-0.00975155000000
0.46668800000000,-0.01124940000000
0.46793800000000,-0.01300080000000
0.46918800000000,-0.01505200000000
0.47043700000000,-0.01746100000000
0.47168800000000,-0.02028890000000
0.47293800000000,-0.02361470000000
0.47418800000000,-0.02752460000000
0.47543800000000,-0.03212210000000
0.47668800000000,-0.03751940000000
0.47793800000000,-0.04384260000000
0.47918800000000,-0.05122460000000
0.48043800000000,-0.05979230000000
0.48168800000000,-0.06965780000000
0.48293800000000,-0.08088850000000
0.48418800000000,-0.09347100000000
0.48543700000000,-0.10726100000000
0.48668800000000,-0.12191200000000
0.48793800000000,-0.13682700000000
0.48918800000000,-0.15110100000000
0.49043800000000,-0.16355400000000
0.49168800000000,-0.17286900000000
0.49293800000000,-0.17787900000000
0.49418800000000,-0.17799400000000
0.49543800000000,-0.17362400000000
0.49668800000000,-0.16638700000000
0.49793800000000,-0.15885000000000
0.49918800000000,-0.15376400000000
0.50043800000000,-0.15304000000000
0.50168800000000,-0.15695500000000
0.50293800000000,-0.16402700000000
0.50418800000000,-0.17165100000000
0.50543800000000,-0.17710300000000
0.50668800000000,-0.17843000000000
0.50793700000000,-0.17486600000000
0.50918700000000,-0.16673700000000
0.51043700000000,-0.15508700000000
0.51168800000000,-0.14122500000000
0.51293800000000,-0.12639400000000
0.51418800000000,-0.11158700000000
0.51543800000000,-0.09749180000000
0.51668800000000,-0.08452450000000
0.51793800000000,-0.07288200000000
0.51918800000000,-0.06261220000000
0.52043800000000,-0.05366540000000
0.52168800000000,-0.04594050000000
0.52293800000000,-0.03931390000000
0.52418800000000,-0.03365240000000
0.52543800000000,-0.02882710000000
0.52668800000000,-0.02472250000000
0.52793800000000,-0.02123120000000
0.52918700000000,-0.01826170000000
0.53043800000000,-0.01573460000000
0.53168800000000,-0.01358280000000
0.53293800000000,-0.01174560000000
0.53418800000000,-0.01017770000000
0.53543800000000,-0.00883422000000
0.53668800000000,-0.00768307000000
0.53793800000000,-0.00669341000000
0.53918700000000,-0.00584155000000
0.54043700000000,-0.00510683000000
0.54168800000000,-0.00447267000000
0.54293800000000,-0.00392286000000
0.54418800000000,-0.00344584000000
0.54543800000000,-0.00303119000000
0.54668800000000,-0.00266933000000
0.54793800000000,-0.00235337000000
0.54918800000000,-0.00207803000000
0.55043800000000,-0.00183627000000
0.55168800000000,-0.00162405000000
0.55293800000000,-0.00143691000000
0.55418800000000,-0.00127303000000
0.55543800000000,-0.00112783000000
0.55668800000000,-0.00099966400000
0.55793800000000,-0.00088640600000
0.55918800000000,-0.00078620500000
0.56043700000000,-0.00069604300000
0.56168800000000,-0.00061741000000
0.56293800000000,-0.00054627200000
0.56418800000000,-0.00048301500000
0.56543800000000,-0.00042673400000
0.56668800000000,-0.00037599600000
0.56793800000000,-0.00033006600000
0.56918800000000,-0.00028975400000
0.57043700000000,-0.00025248300000
0.57168700000000,-0.00021920400000
0.57293700000000,-0.00018816700000
0.57418800000000,-0.00015972800000
0.57543800000000,-0.00013428800000
0.57668800000000,-0.00010961000000
0.57793800000000,-0.00008557950000
0.57918800000000,-0.00006076100000
0.58043800000000,-0.00002857420000


==> data/dataNumExDDappF2Distsig1.csv <==
0.449563000000000,-0.000080805200000
0.449813000000000,-0.000189663000000
0.450063000000000,-0.000246575000000
0.450313000000000,-0.000303308000000
0.450563000000000,-0.000353610000000
0.450813000000000,-0.000399758000000
0.451063000000000,-0.000435340000000
0.451313000000000,-0.000476071000000
0.451563000000000,-0.000508478000000
0.451813000000000,-0.000544849000000
0.452063000000000,-0.000581295000000
0.452313000000000,-0.000614767000000
0.452563000000000,-0.000644663000000
0.452813000000000,-0.000682010000000
0.453063000000000,-0.000713019000000
0.453313000000000,-0.000744671000000
0.453563000000000,-0.000776982000000
0.453813000000000,-0.000809970000000
0.454063000000000,-0.000843655000000
0.454313000000000,-0.000878057000000
0.454563000000000,-0.000918633000000
0.454813000000000,-0.000954386000000
0.455063000000000,-0.000985807000000
0.455313000000000,-0.001023330000000
0.455563000000000,-0.001058790000000
0.455813000000000,-0.001098130000000
0.456063000000000,-0.001138380000000
0.456313000000000,-0.001179590000000
0.456563000000000,-0.001219070000000
0.456813000000000,-0.001262370000000
0.457063000000000,-0.001302530000000
0.457313000000000,-0.001345550000000
0.457563000000000,-0.001392380000000
0.457813000000000,-0.001440410000000
0.458063000000000,-0.001487200000000
0.458313000000000,-0.001534100000000
0.458563000000000,-0.001583770000000
0.458813000000000,-0.001637340000000
0.459063000000000,-0.001688800000000
0.459313000000000,-0.001743120000000
0.459563000000000,-0.001801400000000
0.459813000000000,-0.001855660000000
0.460063000000000,-0.001917430000000
0.460313000000000,-0.001978730000000
0.460563000000000,-0.002040960000000
0.460813000000000,-0.002106210000000
0.461063000000000,-0.002175680000000
0.461313000000000,-0.002242030000000
0.461563000000000,-0.002315860000000
0.461813000000000,-0.002386830000000
0.462063000000000,-0.002465350000000
0.462313000000000,-0.002541300000000
0.462563000000000,-0.002622780000000
0.462813000000000,-0.002709000000000
0.463063000000000,-0.002793130000000
0.463313000000000,-0.002885000000000
0.463563000000000,-0.002975100000000
0.463813000000000,-0.003071060000000
0.464063000000000,-0.003169610000000
0.464313000000000,-0.003272200000000
0.464563000000000,-0.003377650000000
0.464813000000000,-0.003487380000000
0.465063000000000,-0.003598340000000
0.465313000000000,-0.003717740000000
0.465563000000000,-0.003836780000000
0.465812000000000,-0.003962570000000
0.466063000000000,-0.004092260000000
0.466313000000000,-0.004224640000000
0.466563000000000,-0.004364280000000
0.466812000000000,-0.004508360000000
0.467063000000000,-0.004658140000000
0.467313000000000,-0.004810950000000
0.467563000000000,-0.004973580000000
0.467812000000000,-0.005137880000000
0.468063000000000,-0.005308270000000
0.468313000000000,-0.005489130000000
0.468563000000000,-0.005672460000000
0.468812000000000,-0.005864920000000
0.469063000000000,-0.006062300000000
0.469313000000000,-0.006268920000000
0.469563000000000,-0.006483720000000
0.469812000000000,-0.006704400000000
0.470063000000000,-0.006937440000000
0.470313000000000,-0.007175320000000
0.470563000000000,-0.007422340000000
0.470812000000000,-0.007681020000000
0.471063000000000,-0.007949260000000
0.471313000000000,-0.008226100000000
0.471563000000000,-0.008515820000000
0.471812000000000,-0.008814700000000
0.472062000000000,-0.009127030000000
0.472313000000000,-0.009451930000000
0.472563000000000,-0.009787520000000
0.472812000000000,-0.010136400000000
0.473062000000000,-0.010501200000000
0.473313000000000,-0.010880100000000
0.473563000000000,-0.011272500000000
0.473812000000000,-0.011682500000000
0.474062000000000,-0.012107000000000
0.474313000000000,-0.012548600000000
0.474563000000000,-0.013011800000000
0.474812000000000,-0.013489900000000
0.475063000000000,-0.013987500000000
0.475313000000000,-0.014507300000000
0.475563000000000,-0.015046400000000
0.475813000000000,-0.015609200000000
0.476063000000000,-0.016193400000000
0.476313000000000,-0.016803600000000
0.476563000000000,-0.017436900000000
0.476813000000000,-0.018096400000000
0.477063000000000,-0.018785100000000
0.477313000000000,-0.019502000000000
0.477563000000000,-0.020247000000000
0.477813000000000,-0.021022900000000
0.478063000000000,-0.021832900000000
0.478313000000000,-0.022674800000000
0.478563000000000,-0.023551700000000
0.478813000000000,-0.024466700000000
0.479063000000000,-0.025420000000000
0.479313000000000,-0.026411200000000
0.479563000000000,-0.027443600000000
0.479813000000000,-0.028518900000000
0.480063000000000,-0.029640800000000
0.480313000000000,-0.030807300000000
0.480563000000000,-0.032023800000000
0.480813000000000,-0.033288900000000
0.481063000000000,-0.034606200000000
0.481313000000000,-0.035979300000000
0.481563000000000,-0.037406900000000
0.481813000000000,-0.038892600000000
0.482063000000000,-0.040438700000000
0.482313000000000,-0.042048900000000
0.482563000000000,-0.043721900000000
0.482813000000000,-0.045463100000000
0.483063000000000,-0.047271600000000
0.483313000000000,-0.049150900000000
0.483563000000000,-0.051104900000000
0.483813000000000,-0.053132100000000
0.484063000000000,-0.055236300000000
0.484313000000000,-0.057419300000000
0.484563000000000,-0.059682800000000
0.484813000000000,-0.062028500000000
0.485062000000000,-0.064459500000000
0.485313000000000,-0.066973600000000
0.485563000000000,-0.069575200000000
0.485813000000000,-0.072261700000000
0.486062000000000,-0.075035300000000
0.486313000000000,-0.077897500000000
0.486563000000000,-0.080844700000000
0.486813000000000,-0.083877700000000
0.487062000000000,-0.086995000000000
0.487313000000000,-0.090194600000000
0.487563000000000,-0.093473900000000
0.487813000000000,-0.096829400000000
0.488063000000000,-0.100259000000000
0.488313000000000,-0.103753000000000
0.488563000000000,-0.107309000000000
0.488813000000000,-0.110918000000000
0.489063000000000,-0.114573000000000
0.489313000000000,-0.118264000000000
0.489563000000000,-0.121984000000000
0.489813000000000,-0.125717000000000
0.490063000000000,-0.129450000000000
0.490313000000000,-0.133170000000000
0.490563000000000,-0.136862000000000
0.490813000000000,-0.140509000000000
0.491063000000000,-0.144092000000000
0.491313000000000,-0.147593000000000
0.491563000000000,-0.150994000000000
0.491813000000000,-0.154271000000000
0.492063000000000,-0.157403000000000
0.492313000000000,-0.160370000000000
0.492563000000000,-0.163149000000000
0.492813000000000,-0.165720000000000
0.493063000000000,-0.168061000000000
0.493313000000000,-0.170154000000000
0.493563000000000,-0.171980000000000
0.493813000000000,-0.173524000000000
0.494063000000000,-0.174772000000000
0.494313000000000,-0.175713000000000
0.494563000000000,-0.176341000000000
0.494813000000000,-0.176654000000000
0.495063000000000,-0.176654000000000
0.495313000000000,-0.176346000000000
0.495563000000000,-0.175742000000000
0.495813000000000,-0.174860000000000
0.496063000000000,-0.173721000000000
0.496313000000000,-0.172351000000000
0.496563000000000,-0.170784000000000
0.496813000000000,-0.169056000000000
0.497062000000000,-0.167204000000000
0.497313000000000,-0.165274000000000
0.497563000000000,-0.163310000000000
0.497813000000000,-0.161360000000000
0.498062000000000,-0.159469000000000
0.498313000000000,-0.157684000000000
0.498563000000000,-0.156049000000000
0.498813000000000,-0.154603000000000
0.499062000000000,-0.153382000000000
0.499313000000000,-0.152419000000000
0.499563000000000,-0.151736000000000
0.499813000000000,-0.151351000000000
0.500063000000000,-0.151273000000000
0.500312000000000,-0.151505000000000
0.500563000000000,-0.152041000000000
0.500813000000000,-0.152867000000000
0.501063000000000,-0.153962000000000
0.501313000000000,-0.155300000000000
0.501562000000000,-0.156845000000000
0.501813000000000,-0.158561000000000
0.502063000000000,-0.160404000000000
0.502312000000000,-0.162331000000000
0.502563000000000,-0.164294000000000
0.502813000000000,-0.166246000000000
0.503063000000000,-0.168143000000000
0.503313000000000,-0.169937000000000
0.503562000000000,-0.171590000000000
0.503813000000000,-0.173063000000000
0.504063000000000,-0.174321000000000
0.504312000000000,-0.175335000000000
0.504563000000000,-0.176080000000000
0.504813000000000,-0.176537000000000
0.505063000000000,-0.176693000000000
0.505313000000000,-0.176537000000000
0.505562000000000,-0.176066000000000
0.505813000000000,-0.175281000000000
0.506063000000000,-0.174186000000000
0.506312000000000,-0.172788000000000
0.506563000000000,-0.171101000000000
0.506812000000000,-0.169140000000000
0.507063000000000,-0.166921000000000
0.507313000000000,-0.164462000000000
0.507562000000000,-0.161785000000000
0.507813000000000,-0.158909000000000
0.508063000000000,-0.155856000000000
0.508313000000000,-0.152649000000000
0.508563000000000,-0.149307000000000
0.508812000000000,-0.145854000000000
0.509063000000000,-0.142309000000000
0.509313000000000,-0.138692000000000
0.509562000000000,-0.135021000000000
0.509813000000000,-0.131313000000000
0.510063000000000,-0.127584000000000
0.510313000000000,-0.123848000000000
0.510563000000000,-0.120121000000000
0.510812000000000,-0.116415000000000
0.511063000000000,-0.112740000000000
0.511313000000000,-0.109107000000000
0.511562000000000,-0.105524000000000
0.511813000000000,-0.101998000000000
0.512063000000000,-0.098536100000000
0.512313000000000,-0.095142300000000
0.512563000000000,-0.091824500000000
0.512813000000000,-0.088584600000000
0.513063000000000,-0.085425900000000
0.513313000000000,-0.082350600000000
0.513563000000000,-0.079360400000000
0.513813000000000,-0.076454700000000
0.514063000000000,-0.073637600000000
0.514313000000000,-0.070907600000000
0.514563000000000,-0.068262800000000
0.514813000000000,-0.065705900000000
0.515063000000000,-0.063234300000000
0.515313000000000,-0.060845300000000
0.515563000000000,-0.058540900000000
0.515813000000000,-0.056317800000000
0.516063000000000,-0.054174500000000
0.516313000000000,-0.052109000000000
0.516563000000000,-0.050117800000000
0.516813000000000,-0.048202200000000
0.517063000000000,-0.046358600000000
0.517313000000000,-0.044584800000000
0.517563000000000,-0.042877200000000
0.517813000000000,-0.041235000000000
0.518063000000000,-0.039658000000000
0.518313000000000,-0.038142300000000
0.518563000000000,-0.036685900000000
0.518813000000000,-0.035286700000000
0.519063000000000,-0.033940900000000
0.519313000000000,-0.032650000000000
0.519563000000000,-0.031408600000000
0.519813000000000,-0.030218100000000
0.520063000000000,-0.029073300000000
0.520313000000000,-0.027975800000000
0.520563000000000,-0.026922100000000
0.520813000000000,-0.025910500000000
0.521063000000000,-0.024937600000000
0.521313000000000,-0.024005300000000
0.521563000000000,-0.023108700000000
0.521813000000000,-0.022249600000000
0.522063000000000,-0.021422900000000
0.522313000000000,-0.020631000000000
0.522563000000000,-0.019870700000000
0.522813000000000,-0.019140700000000
0.523063000000000,-0.018436300000000
0.523313000000000,-0.017763300000000
0.523563000000000,-0.017117000000000
0.523813000000000,-0.016496400000000
0.524063000000000,-0.015898400000000
0.524313000000000,-0.015325800000000
0.524563000000000,-0.014774100000000
0.524813000000000,-0.014243800000000
0.525063000000000,-0.013736200000000
0.525313000000000,-0.013248400000000
0.525562000000000,-0.012779700000000
0.525813000000000,-0.012325600000000
0.526063000000000,-0.011892700000000
0.526313000000000,-0.011476500000000
0.526563000000000,-0.011074400000000
0.526813000000000,-0.010689700000000
0.527063000000000,-0.010318000000000
0.527313000000000,-0.009960270000000
0.527562000000000,-0.009618100000000
0.527813000000000,-0.009288940000000
0.528063000000000,-0.008968500000000
0.528313000000000,-0.008663820000000
0.528563000000000,-0.008370620000000
0.528813000000000,-0.008086360000000
0.529063000000000,-0.007813000000000
0.529313000000000,-0.007551530000000
0.529562000000000,-0.007297670000000
0.529813000000000,-0.007055260000000
0.530063000000000,-0.006817870000000
0.530313000000000,-0.006593030000000
0.530563000000000,-0.006376440000000
0.530813000000000,-0.006165560000000
0.531063000000000,-0.005962700000000
0.531313000000000,-0.005766690000000
0.531562000000000,-0.005579950000000
0.531813000000000,-0.005398120000000
0.532063000000000,-0.005222300000000
0.532313000000000,-0.005054990000000
0.532563000000000,-0.004891310000000
0.532812000000000,-0.004733860000000
0.533063000000000,-0.004583780000000
0.533313000000000,-0.004436620000000
0.533562000000000,-0.004295060000000
0.533813000000000,-0.004157860000000
0.534063000000000,-0.004027810000000
0.534313000000000,-0.003897890000000
0.534563000000000,-0.003776740000000
0.534812000000000,-0.003657230000000
0.535063000000000,-0.003542380000000
0.535313000000000,-0.003430750000000
0.535562000000000,-0.003323480000000
0.535813000000000,-0.003219140000000
0.536063000000000,-0.003120930000000
0.536313000000000,-0.003021320000000
0.536563000000000,-0.002929670000000
0.536812000000000,-0.002836270000000
0.537063000000000,-0.002750710000000
0.537313000000000,-0.002665170000000
0.537562000000000,-0.002583160000000
0.537813000000000,-0.002503000000000
0.538063000000000,-0.002426210000000
0.538313000000000,-0.002351050000000
0.538563000000000,-0.002276040000000
0.538812000000000,-0.002208580000000
0.539063000000000,-0.002138010000000
0.539313000000000,-0.002074930000000
0.539563000000000,-0.002008470000000
0.539813000000000,-0.001946190000000
0.540063000000000,-0.001886850000000
0.540313000000000,-0.001828310000000
0.540563000000000,-0.001769130000000
0.540812000000000,-0.001717530000000
0.541063000000000,-0.001661680000000
0.541313000000000,-0.001609740000000
0.541563000000000,-0.001560620000000
0.541813000000000,-0.001511710000000
0.542063000000000,-0.001461700000000
0.542313000000000,-0.001412960000000
0.542563000000000,-0.001372130000000
0.542812000000000,-0.001325990000000
0.543063000000000,-0.001280970000000
0.543313000000000,-0.001239760000000
0.543563000000000,-0.001196950000000
0.543813000000000,-0.001159720000000
0.544063000000000,-0.001121880000000
0.544313000000000,-0.001082200000000
0.544563000000000,-0.001043430000000
0.544813000000000,-0.001005520000000
0.545063000000000,-0.000968449000000
0.545313000000000,-0.000935319000000
0.545563000000000,-0.000899918000000
0.545813000000000,-0.000865271000000
0.546063000000000,-0.000831354000000
0.546313000000000,-0.000798144000000
0.546563000000000,-0.000765620000000
0.546813000000000,-0.000727322000000
0.547063000000000,-0.000695965000000
0.547313000000000,-0.000665247000000
0.547563000000000,-0.000631196000000
0.547813000000000,-0.000594292000000
0.548063000000000,-0.000565209000000
0.548313000000000,-0.000524412000000
0.548563000000000,-0.000496359000000
0.548813000000000,-0.000455728000000
0.549063000000000,-0.000414919000000
0.549313000000000,-0.000379471000000
0.549563000000000,-0.000333218000000
0.549813000000000,-0.000283003000000
0.550063000000000,-0.000226418000000
0.550313000000000,-0.000142973000000


==> data/dataNumExISSIPF2Dist2x.csv <==
0.000160000000,0.000000001552
0.000180000000,0.000000001212
0.000208284000,0.000000000858
0.000248284000,0.000000000301
0.000304853000,-0.000000000587
0.000384853000,-0.000000002016
0.000497990000,-0.000000004312
0.000657990000,-0.000000007935
0.000884264000,-0.000000013373
0.001204260000,-0.000000020525
0.001609040000,-0.000000026105
0.002121040000,-0.000000022468
0.002768670000,0.000000008579
0.003587870000,0.000000103493
0.004624090000,0.000000316376
0.005934810000,0.000000659262
0.007448290000,0.000000831561
0.009195920000,-0.000000096863
0.011213900000,-0.000004015650
0.013544100000,-0.000012668500
0.016234700000,-0.000020960500
0.019341600000,0.000002077130
0.022929100000,0.000135659000
0.026764400000,0.000402120000
0.030864400000,0.000428345000
0.035247500000,-0.001056700000
0.039933300000,-0.005770760000
0.044942600000,-0.011449900000
0.050297700000,-0.000519593000
0.056022600000,0.080614200000
0.062142800000,0.351278000000
0.068685500000,0.471011000000
0.076961500000,0.509049000000
0.079350500000,0.513523000000
0.083251900000,0.517714000000
0.089622700000,0.519100000000
0.098632500000,0.514164000000
0.106316000000,0.506077000000
0.109033000000,0.502612000000
0.113469000000,0.496403000000
0.120713000000,0.485019000000
0.130957000000,0.466782000000
0.139322000000,0.450359000000
0.148265000000,0.431494000000
0.156263000000,0.413582000000
0.159091000000,0.407028000000
0.163708000000,0.396086000000
0.171249000000,0.377588000000
0.181914000000,0.350131000000
0.191008000000,0.325530000000
0.199143000000,0.302597000000
0.208535000000,0.275004000000
0.217391000000,0.247865000000
0.225740000000,0.221234000000
0.234666000000,0.191582000000
0.243081000000,0.162425000000
0.252077000000,0.129848000000
0.260559000000,0.097645000000
0.269626000000,0.061366600000
0.278175000000,0.025032200000
0.280460000000,0.014897800000
0.284191000000,-0.002109300000
0.290284000000,-0.031384300000
0.298900000000,-0.077686800000
0.307516000000,-0.145454000000
0.307637000000,-0.147728000000
0.307833000000,-0.153117000000
0.307851000000,-0.153935000000
0.307879000000,-0.155983000000
0.307882000000,-0.156776000000
0.307883000000,-0.156936000000
0.307883000000,-0.157167000000
0.307883000000,-0.157227000000
0.307883000000,-0.157194000000
0.307883000000,-0.157218000000
0.307883000000,-0.157061000000


==> data/dataNumExISSIPF2DistributionDist2x.csv <==
0.42018800000,-0.00001053920
0.42143800000,-0.00010742500
0.42268800000,-0.00015944800
0.42393700000,-0.00020447100
0.42518800000,-0.00024612600
0.42643800000,-0.00028943500
0.42768800000,-0.00033368900
0.42893800000,-0.00038065000
0.43018800000,-0.00043033500
0.43143800000,-0.00048360700
0.43268800000,-0.00054067000
0.43393800000,-0.00060249000
0.43518800000,-0.00067023800
0.43643800000,-0.00074525000
0.43768800000,-0.00082704800
0.43893800000,-0.00091767300
0.44018800000,-0.00101754000
0.44143800000,-0.00112774000
0.44268800000,-0.00125235000
0.44393800000,-0.00138988000
0.44518800000,-0.00154393000
0.44643800000,-0.00171683000
0.44768800000,-0.00191062000
0.44893800000,-0.00212894000
0.45018800000,-0.00237641000
0.45143800000,-0.00265507000
0.45268800000,-0.00297276000
0.45393800000,-0.00333254000
0.45518800000,-0.00374270000
0.45643800000,-0.00421209000
0.45768800000,-0.00474883000
0.45893800000,-0.00536558000
0.46018800000,-0.00607383000
0.46143800000,-0.00689091000
0.46268800000,-0.00783619000
0.46393800000,-0.00893154000
0.46518800000,-0.01020300000
0.46643800000,-0.01168370000
0.46768800000,-0.01340960000
0.46893800000,-0.01542800000
0.47018800000,-0.01779060000
0.47143700000,-0.02056030000
0.47268800000,-0.02381240000
0.47393800000,-0.02763310000
0.47518800000,-0.03212220000
0.47643800000,-0.03739270000
0.47768800000,-0.04357130000
0.47893800000,-0.05079380000
0.48018800000,-0.05919550000
0.48143700000,-0.06890150000
0.48268800000,-0.08000090000
0.48393800000,-0.09251270000
0.48518800000,-0.10633800000
0.48643700000,-0.12119200000
0.48768800000,-0.13653600000
0.48893800000,-0.15152200000
0.49018800000,-0.16499400000
0.49143800000,-0.17558600000
0.49268800000,-0.18199400000
0.49393800000,-0.18339300000
0.49518800000,-0.17991000000
0.49643800000,-0.17293400000
0.49768800000,-0.16498200000
0.49893800000,-0.15899100000
0.50018800000,-0.15724500000
0.50143800000,-0.16042200000
0.50268800000,-0.16729300000
0.50393700000,-0.17526000000
0.50518700000,-0.18141000000
0.50643800000,-0.18351400000
0.50768800000,-0.18057500000
0.50893800000,-0.17279300000
0.51018800000,-0.16119100000
0.51143800000,-0.14712700000
0.51268800000,-0.13192500000
0.51393800000,-0.11665400000
0.51518800000,-0.10206500000
0.51643800000,-0.08861390000
0.51768800000,-0.07652140000
0.51893800000,-0.06584600000
0.52018800000,-0.05654350000
0.52143800000,-0.04850910000
0.52268800000,-0.04161460000
0.52393800000,-0.03572230000
0.52518800000,-0.03069790000
0.52643800000,-0.02642130000
0.52768800000,-0.02278170000
0.52893800000,-0.01968260000
0.53018800000,-0.01704180000
0.53143800000,-0.01478880000
0.53268800000,-0.01286360000
0.53393800000,-0.01121480000
0.53518700000,-0.00980159000
0.53643700000,-0.00858559000
0.53768800000,-0.00753785000
0.53893800000,-0.00663373000
0.54018800000,-0.00585050000
0.54143800000,-0.00517094000
0.54268800000,-0.00457992000
0.54393800000,-0.00406471000
0.54518700000,-0.00361453000
0.54643800000,-0.00321953000
0.54768800000,-0.00287285000
0.54893800000,-0.00256843000
0.55018800000,-0.00229862000
0.55143800000,-0.00206152000
0.55268800000,-0.00185016000
0.55393800000,-0.00166248000
0.55518800000,-0.00149549000
0.55643800000,-0.00134662000
0.55768800000,-0.00121365000
0.55893800000,-0.00109374000
0.56018800000,-0.00098540000
0.56143800000,-0.00088961900
0.56268800000,-0.00080175600
0.56393800000,-0.00072136700
0.56518800000,-0.00064959100
0.56643700000,-0.00058268000
0.56768700000,-0.00052257700
0.56893800000,-0.00046705900
0.57018800000,-0.00041429300
0.57143800000,-0.00036674400
0.57268800000,-0.00031999100
0.57393800000,-0.00027677200
0.57518800000,-0.00023297300
0.57643800000,-0.00019113500
0.57768800000,-0.00014541300
0.57893800000,-0.00008865360


==> data/dataNumExISSIPF2Distsig1.csv <==
0.449938,-0.000136093
0.450188,-0.000250777
0.450438,-0.00033444
0.450688,-0.00040429
0.450938,-0.000454145
0.451188,-0.000503832
0.451438,-0.000553161
0.451688,-0.000601982
0.451938,-0.000645223
0.452188,-0.000678656
0.452438,-0.000726798
0.452688,-0.000761049
0.452938,-0.000804487
0.453188,-0.000839679
0.453438,-0.000879378
0.453688,-0.000915632
0.453938,-0.000959821
0.454188,-0.000997114
0.454438,-0.00103507
0.454688,-0.00107372
0.454938,-0.0011099
0.455188,-0.00115012
0.455438,-0.00119111
0.455688,-0.00123292
0.455938,-0.00127556
0.456188,-0.00131629
0.456438,-0.00135567
0.456688,-0.00140136
0.456938,-0.00144805
0.457187,-0.00149323
0.457438,-0.00154213
0.457688,-0.00158766
0.457938,-0.00163665
0.458188,-0.00168934
0.458438,-0.0017433
0.458688,-0.00179231
0.458938,-0.00184924
0.459188,-0.00190543
0.459438,-0.00196538
0.459688,-0.00202115
0.459938,-0.00208452
0.460188,-0.00214753
0.460438,-0.00221105
0.460688,-0.00227994
0.460938,-0.00234882
0.461188,-0.00241658
0.461438,-0.00249172
0.461688,-0.00256406
0.461938,-0.0026438
0.462188,-0.00272405
0.462438,-0.00280575
0.462688,-0.0028912
0.462938,-0.00297834
0.463188,-0.00306939
0.463438,-0.00316237
0.463688,-0.00325946
0.463938,-0.00335707
0.464188,-0.00346236
0.464438,-0.00356682
0.464688,-0.00367908
0.464938,-0.00379093
0.465188,-0.00390915
0.465438,-0.00403055
0.465688,-0.00415697
0.465938,-0.00428539
0.466188,-0.00442222
0.466438,-0.00455992
0.466688,-0.0047048
0.466938,-0.00485405
0.467188,-0.0050093
0.467438,-0.00516791
0.467688,-0.00533374
0.467938,-0.00550622
0.468188,-0.00568282
0.468438,-0.00586939
0.468688,-0.00605924
0.468938,-0.00625811
0.469188,-0.00646232
0.469437,-0.00667553
0.469688,-0.00689724
0.469938,-0.00712528
0.470188,-0.00736329
0.470437,-0.0076108
0.470688,-0.00786578
0.470938,-0.00813233
0.471188,-0.00840854
0.471437,-0.008694
0.471688,-0.00899228
0.471938,-0.00930028
0.472188,-0.00962155
0.472437,-0.00995578
0.472688,-0.0103013
0.472938,-0.0106604
0.473188,-0.0110354
0.473437,-0.0114248
0.473688,-0.0118283
0.473938,-0.0122495
0.474188,-0.0126859
0.474437,-0.0131399
0.474688,-0.0136148
0.474938,-0.0141061
0.475188,-0.0146172
0.475438,-0.0151506
0.475688,-0.0157041
0.475938,-0.0162814
0.476188,-0.0168811
0.476438,-0.0175068
0.476688,-0.0181567
0.476938,-0.0188334
0.477188,-0.0195379
0.477438,-0.0202742
0.477688,-0.0210381
0.477938,-0.0218338
0.478188,-0.0226638
0.478438,-0.0235268
0.478688,-0.0244257
0.478938,-0.0253631
0.479188,-0.0263396
0.479438,-0.0273553
0.479688,-0.0284131
0.479938,-0.0295149
0.480188,-0.0306638
0.480438,-0.0318588
0.480688,-0.0331043
0.480938,-0.0344001
0.481188,-0.0357492
0.481437,-0.037155
0.481688,-0.0386169
0.481938,-0.0401383
0.482188,-0.0417213
0.482437,-0.0433694
0.482688,-0.0450822
0.482938,-0.0468641
0.483188,-0.0487153
0.483437,-0.0506388
0.483688,-0.0526382
0.483938,-0.0547128
0.484188,-0.056866
0.484437,-0.0590996
0.484688,-0.0614153
0.484938,-0.0638148
0.485188,-0.0663008
0.485437,-0.0688719
0.485688,-0.0715315
0.485938,-0.0742781
0.486188,-0.077113
0.486437,-0.0800374
0.486688,-0.0830484
0.486938,-0.0861462
0.487188,-0.0893291
0.487437,-0.092595
0.487688,-0.095941
0.487938,-0.0993632
0.488188,-0.102859
0.488438,-0.106419
0.488688,-0.110039
0.488938,-0.113712
0.489188,-0.117429
0.489438,-0.12118
0.489688,-0.124955
0.489938,-0.12874
0.490188,-0.132521
0.490438,-0.136285
0.490688,-0.140014
0.490938,-0.143691
0.491188,-0.147298
0.491438,-0.150816
0.491688,-0.154223
0.491938,-0.157498
0.492188,-0.160618
0.492438,-0.163562
0.492688,-0.166308
0.492938,-0.168835
0.493188,-0.17112
0.493438,-0.173146
0.493688,-0.174895
0.493938,-0.176352
0.494188,-0.177502
0.494438,-0.178338
0.494688,-0.178855
0.494938,-0.179051
0.495188,-0.178929
0.495438,-0.1785
0.495688,-0.177776
0.495938,-0.176777
0.496188,-0.175527
0.496438,-0.174056
0.496688,-0.172399
0.496938,-0.170595
0.497188,-0.168685
0.497438,-0.166714
0.497688,-0.16473
0.497938,-0.162781
0.498188,-0.160914
0.498438,-0.159176
0.498688,-0.157609
0.498938,-0.156251
0.499188,-0.155139
0.499438,-0.154301
0.499688,-0.153756
0.499938,-0.153521
0.500188,-0.153599
0.500438,-0.153991
0.500688,-0.154684
0.500938,-0.155662
0.501188,-0.156901
0.501438,-0.158368
0.501688,-0.160026
0.501937,-0.161835
0.502188,-0.163748
0.502438,-0.165721
0.502688,-0.167704
0.502938,-0.16965
0.503188,-0.171514
0.503438,-0.173249
0.503688,-0.174817
0.503937,-0.176182
0.504188,-0.177309
0.504438,-0.178174
0.504688,-0.178752
0.504938,-0.179029
0.505187,-0.178993
0.505438,-0.178637
0.505688,-0.17796
0.505937,-0.176966
0.506188,-0.17566
0.506438,-0.174056
0.506688,-0.172167
0.506938,-0.170009
0.507187,-0.1676
0.507438,-0.164961
0.507688,-0.162113
0.507937,-0.159078
0.508188,-0.155878
0.508438,-0.152534
0.508688,-0.14907
0.508938,-0.145505
0.509187,-0.14186
0.509438,-0.138154
0.509688,-0.134406
0.509937,-0.130632
0.510188,-0.126846
0.510437,-0.123064
0.510688,-0.119301
0.510938,-0.115566
0.511187,-0.11187
0.511438,-0.108222
0.511688,-0.104631
0.511937,-0.101103
0.512188,-0.0976428
0.512437,-0.0942582
0.512688,-0.0909519
0.512938,-0.0877271
0.513188,-0.0845865
0.513438,-0.081532
0.513688,-0.0785636
0.513938,-0.0756845
0.514188,-0.0728938
0.514438,-0.0701913
0.514688,-0.0675755
0.514938,-0.0650477
0.515188,-0.0626045
0.515438,-0.0602471
0.515688,-0.0579726
0.515938,-0.0557795
0.516188,-0.0536658
0.516438,-0.0516284
0.516688,-0.0496679
0.516938,-0.0477808
0.517188,-0.045965
0.517438,-0.0442174
0.517688,-0.0425366
0.517938,-0.0409219
0.518188,-0.03937
0.518438,-0.0378786
0.518688,-0.0364457
0.518938,-0.0350679
0.519188,-0.0337457
0.519438,-0.0324747
0.519688,-0.0312552
0.519938,-0.0300828
0.520188,-0.0289584
0.520438,-0.0278788
0.520688,-0.0268423
0.520938,-0.0258457
0.521188,-0.0248902
0.521438,-0.0239717
0.521688,-0.0230909
0.521938,-0.0222439
0.522188,-0.0214319
0.522438,-0.0206523
0.522688,-0.0199036
0.522938,-0.0191821
0.523188,-0.0184916
0.523438,-0.0178285
0.523688,-0.0171916
0.523938,-0.0165783
0.524188,-0.0159905
0.524438,-0.0154246
0.524688,-0.0148805
0.524938,-0.0143591
0.525188,-0.013858
0.525438,-0.0133748
0.525688,-0.0129107
0.525938,-0.0124656
0.526188,-0.0120377
0.526438,-0.0116246
0.526688,-0.0112288
0.526938,-0.010847
0.527188,-0.0104791
0.527438,-0.0101269
0.527688,-0.00978793
0.527938,-0.00945875
0.528188,-0.00914481
0.528438,-0.00884084
0.528688,-0.00854992
0.528938,-0.00826848
0.529187,-0.0079969
0.529438,-0.0077371
0.529688,-0.00748684
0.529938,-0.00724251
0.530188,-0.00701021
0.530438,-0.0067844
0.530688,-0.00656865
0.530938,-0.00635928
0.531187,-0.00615678
0.531438,-0.00596346
0.531688,-0.00577354
0.531938,-0.00559373
0.532188,-0.00542028
0.532438,-0.00524936
0.532688,-0.0050879
0.532938,-0.0049299
0.533187,-0.00477952
0.533438,-0.00463061
0.533688,-0.00449047
0.533938,-0.00435515
0.534188,-0.00422062
0.534438,-0.00409442
0.534688,-0.00396854
0.534938,-0.00385077
0.535187,-0.00373453
0.535438,-0.00362294
0.535688,-0.00351415
0.535938,-0.00341144
0.536188,-0.00330786
0.536437,-0.00321187
0.536688,-0.00311464
0.536938,-0.00302209
0.537187,-0.00293353
0.537438,-0.00284669
0.537688,-0.00276549
0.537938,-0.00268211
0.538188,-0.00260611
0.538437,-0.0025276
0.538688,-0.00245323
0.538938,-0.00238242
0.539187,-0.00231246
0.539438,-0.00224594
0.539688,-0.00218007
0.539938,-0.00211402
0.540188,-0.00205548
0.540437,-0.00199304
0.540688,-0.00193439
0.540938,-0.00187907
0.541187,-0.00182147
0.541438,-0.00176762
0.541688,-0.00171287
0.541938,-0.00166617
0.542188,-0.00161423
0.542438,-0.00156349
0.542688,-0.00151645
0.542938,-0.00146806
0.543187,-0.00142572
0.543438,-0.0013823
0.543688,-0.00133724
0.543938,-0.00129311
0.544188,-0.00124988
0.544438,-0.00121049
0.544688,-0.00116905
0.544938,-0.00112839
0.545187,-0.00108849
0.545438,-0.00104932
0.545688,-0.00101085
0.545938,-0.000973055
0.546188,-0.000935911
0.546438,-0.000899397
0.546688,-0.000863495
0.546938,-0.000819895
0.547188,-0.000784953
0.547438,-0.000746095
0.547688,-0.00070282
0.547938,-0.000669261
0.548188,-0.00062101
0.548438,-0.000577642
0.548688,-0.000528551
0.548938,-0.000479022
0.549188,-0.000429225
0.549438,-0.000366901
0.549688,-0.000296691
0.549938,-0.000204517


==> data/dataNumExampleCurvatureDappDist05x.csv <==
0.00008,-7.34E-15
0.0001,-5.31E-15
0.000128284,-1.85E-15
0.000168284,4.34E-15
0.000224853,1.45E-14
0.000296407,2.75E-14
0.000386917,4.08E-14
0.000501403,4.55E-14
0.000646219,1.73E-14
0.000829397,-9.60E-14
0.001061102,-3.87E-13
0.001354188,-9.47E-13
0.001692615,-1.54E-12
0.002083396,-1.18E-12
0.002534631,2.60E-12
0.003055673,1.37E-11
0.00365732,3.25E-11
0.004352042,3.58E-11
0.005154238,-6.65E-11
0.006080534,-4.40E-10
0.007070786,-9.32E-10
0.008129411,-1.78E-10
0.009261127,5.11E-09
0.010470984,1.68E-08
0.011764374,2.06E-08
0.013147067,-4.19E-08
0.014625228,-2.61E-07
0.016205448,-5.27E-07
0.017894775,1.50E-07
0.019700741,4.14E-06
0.0216314,1.14313E-05
0.023695362,3.04E-06
0.025901829,-8.07777E-05
0.028260642,-0.000262605
0.030619455,0.000108547
0.032978268,0.001580364
0.035701991,0.002595797
0.039553916,0.003682387
0.045001361,0.004951647
0.052705212,0.00651668
0.055428935,0.007034782
0.059876755,0.007855488
0.067140015,0.009147587
0.069707965,0.009593993
0.073901411,0.010314112
0.080749278,0.011471513
0.083170365,0.011876337
0.087123983,0.01253346
0.093580214,0.013597881
0.095862837,0.013972095
0.099590344,0.014581223
0.105677337,0.015571558
0.107829414,0.01592062
0.111343741,0.016489627
0.117082613,0.017416598
0.125198604,0.018724095
0.127367694,0.019073054
0.130909803,0.019642589
0.136694043,0.020572067
0.13873908,0.020900589
0.142078613,0.021437024
0.147532046,0.02231308
0.155244365,0.023552644
0.157971082,0.023991204
0.162423792,0.024707836
0.169695036,0.025879661
0.172265809,0.026294526
0.174265809,0.026617525
0.177531796,0.027145467
0.182150598,0.027893295
0.18868257,0.028954047
0.194891168,0.029973641
0.194891168,0


==> data/dataNumExampleCurvatureDappDist1x.csv <==
0.00032,1.34E-13
0.00034,-3.61E-14
0.000368284,-2.52E-13
0.000408284,-5.14E-13
0.000464853,-8.05E-13
0.000544853,-1.05E-12
0.00065799,-1.02E-12
0.00081799,-1.35E-13
0.001020376,2.60E-12
0.001276376,8.73E-12
0.001600193,2.02E-11
0.002009793,3.71E-11
0.0025279,5.02E-11
0.00318326,1.87E-11
0.003940005,-1.47E-10
0.004813818,-5.55E-10
0.005822811,-1.14E-09
0.006987896,-1.06E-09
0.008333219,2.49E-09
0.009886665,1.42E-08
0.01168043,3.05E-08
0.013598045,5.89E-09
0.015648062,-1.66E-07
0.017839623,-5.48E-07
0.020182499,-6.90E-07
0.022687139,1.20E-06
0.025364713,7.98E-06
0.028227159,1.71E-05
0.031287242,1.05E-06
0.034558609,-0.000109673
0.038055848,-0.000343504
0.041794553,-0.000180569
0.045533258,0.001885733
0.049850343,0.003501963
0.055311071,0.005030271
0.063033708,0.006824094
0.065764072,0.00740392
0.070222738,0.008311926
0.077503709,0.009720788
0.080077921,0.010202821
0.084281592,0.01097618
0.091146157,0.012209808
0.093573148,0.012638975
0.097536406,0.013333378
0.104008381,0.0144531
0.113161135,0.016013357
0.12096663,0.017328069
0.132005266,0.019169968
0.141419047,0.020729754
0.149105367,0.021998351
0.159975465,0.023787883
0.168850863,0.025247167
0.17678926,0.026552283
0.179595907,0.027013876
0.184179143,0.027768006
0.191663535,0.029000755
0.202248065,0.030747926
0.210890297,0.032178877
0.219532529,0.033614872
0.228174761,0.035057147
0.236322736,0.036424753
0.238674854,0.036821645
0.24200125,0.037386127
0.24406175,0.037386127
0.24406175,0


==> data/dataNumExampleCurvatureDappDist2x.csv <==
0.00016,-5.57E-12
0.00018,-1.91E-12
0.000208284,2.73E-12
0.000248284,8.31E-12
0.000304853,1.44E-11
0.000384853,1.97E-11
0.00049799,2.11E-11
0.00065799,1.11E-11
0.000884264,-2.68E-11
0.001204264,-1.27E-10
0.001609036,-3.28E-10
0.002121036,-6.73E-10
0.00276867,-1.16E-09
0.00358787,-1.58E-09
0.004624085,-1.03E-09
0.005934805,3.00E-09
0.007448294,1.39E-08
0.009195921,3.20E-08
0.011213906,4.13E-08
0.013544075,-1.98E-08
0.016234723,-2.81E-07
0.019341614,-8.06E-07
0.022929144,-8.61E-07
0.026764375,2.36E-06
0.030864409,1.24822E-05
0.035247529,2.41157E-05
0.039933282,-1.25E-06
0.044942563,-0.000150988
0.050297709,-0.000460064
0.056022602,-0.000435405
0.062142769,0.002226444
0.069209729,0.004832751
0.078148806,0.007258408
0.085772076,0.009023407
0.096553008,0.0112848
0.105355602,0.01301116
0.113228881,0.014496787
0.12436338,0.016533358
0.126737263,0.016960138
0.130613798,0.017652527
0.136944152,0.01877271
0.145896626,0.020338988
0.153903962,0.021726231
0.156734983,0.022214245
0.16135802,0.023008879
0.168907409,0.024301452
0.179583857,0.026121561
0.188688762,0.027669134
0.196832437,0.029051475
0.206235943,0.030647194
0.215101653,0.032152595
0.223460325,0.033573901
0.232396121,0.035096598
0.24082087,0.036536254
0.249827306,0.038080677
0.258318655,0.039542815
0.267396289,0.041113487
0.275954764,0.042602731
0.28510416,0.044357933
0.293730292,0.045730892
0.295886825,0.046115599
0.298936623,0.046664975
0.30001489,0.046863662
0.300396115,0.046937309
0.300429811,0.046944352
0.300443567,0.046947331
0.300466031,0.046952471
0.300475202,0.046954825
0.300478946,0.046955924
0.300480474,0.046956439
0.30048297,0.046957555
0.300483989,0.046958057
0.300484093,0.046957878
0.300484095,0
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> data/dataNumExampleCurvatureISSIPDist05x.csv <==
0.00008,-4.19E-15
0.0001,-2.56E-15
0.000128284,6.61E-16
0.000168284,6.70E-15
0.000224853,1.65E-14
0.000296407,2.96E-14
0.000386917,4.33E-14
0.000501403,4.93E-14
0.000646219,2.51E-14
0.000829397,-8.01E-14
0.001061102,-3.58E-13
0.001354188,-9.06E-13
0.001692615,-1.52E-12
0.002083396,-1.28E-12
0.002534631,2.17E-12
0.003055673,1.27E-11
0.00365732,3.14E-11
0.004352042,3.75E-11
0.005154238,-5.38E-11
0.006080534,-4.09E-10
0.007070786,-9.17E-10
0.008129411,-3.38E-10
0.009261127,4.50E-09
0.010470984,1.59E-08
0.011764374,2.17E-08
0.013147067,-3.23E-08
0.014625228,-2.38E-07
0.016205448,-5.21E-07
0.017894775,2.09E-09
0.019700741,3.62E-06
0.0216314,1.09699E-05
0.023695362,5.70E-06
0.025901829,-6.88939E-05
0.028260642,-0.000248593
0.030619455,-4.44429E-05
0.032978268,0.00147411
0.035701991,0.002526236
0.039553916,0.0036322
0.045001361,0.004914096
0.052705212,0.006488236
0.055428935,0.007008489
0.059876755,0.007832038
0.067140015,0.00912761
0.069707965,0.009574997
0.073901411,0.010296538
0.080749278,0.011455813
0.083170365,0.011861216
0.087123983,0.012519197
0.093580214,0.013584825
0.095862837,0.013959421
0.099590344,0.014569122
0.105677337,0.015560296
0.107829414,0.015909628
0.111343741,0.016479049
0.117082613,0.01740664
0.125198604,0.018714898
0.127367694,0.019064034
0.130909803,0.019633859
0.136694043,0.020563768
0.13873908,0.020892429
0.142078613,0.021429087
0.147532046,0.022305477
0.155244365,0.02354546
0.157971082,0.023984146
0.159971082,0.024306048
0.163237068,0.024831984
0.16785587,0.02557642
0.174387843,0.026630828
0.176697244,0.027004152
0.17996323,0.027532664
0.184582033,0.028281378
0.191114005,0.029343722
0.193179596,0.029681108
0.196100783,0.030164603
0.196102518,0.030165134
0.196102518,0


==> data/dataNumExampleCurvatureISSIPDist1x.csv <==
0.00032,1.28E-13
0.00034,-3.41E-14
0.000368284,-2.43E-13
0.000408284,-5.03E-13
0.000464853,-7.99E-13
0.000544853,-1.07E-12
0.00065799,-1.12E-12
0.00081799,-4.07E-13
0.001020376,2.01E-12
0.001276376,7.64E-12
0.001600193,1.85E-11
0.002009793,3.52E-11
0.0025279,5.04E-11
0.00318326,2.77E-11
0.003940005,-1.17E-10
0.004813818,-4.97E-10
0.005822811,-1.09E-09
0.006987896,-1.19E-09
0.008333219,1.75E-09
0.009886665,1.24E-08
0.01168043,2.96E-08
0.013598045,1.47E-08
0.015648062,-1.32E-07
0.017839623,-4.95E-07
0.020182499,-7.41E-07
0.022687139,6.91E-07
0.025364713,6.68E-06
0.028227159,1.63351E-05
0.031287242,7.68E-06
0.034558609,-8.35865E-05
0.038055848,-0.000307768
0.041794553,-0.000335202
0.045533258,0.001577215
0.049850343,0.003310083
0.055311071,0.004891135
0.063033708,0.006719524
0.073955164,0.008964022
0.076184497,0.009394901
0.079824983,0.010084876
0.085769871,0.011182413
0.094177212,0.012688946
0.102584554,0.014157682
0.110991895,0.015599977
0.119399237,0.01702331
0.127806578,0.018432955
0.136213919,0.019832751
0.144621261,0.021225584
0.153028602,0.022613737
0.161435943,0.023998994
0.169843285,0.025382872
0.178250626,0.026766659
0.186657968,0.028151447
0.195645793,0.029634068
0.204119597,0.031035025
0.212593401,0.032439867
0.221652278,0.033947092
0.229377714,0.035237872
0.240303131,0.037074993
0.242533272,0.037452626
0.245687169,0.037990425
0.246802239,0.038184356
0.246900798,0.038202108
0.247043847,0.038230186
0.247043847,0


==> data/dataNumExampleCurvatureISSIPDist2x.csv <==
0.00016,-5.53E-12
0.00018,-1.93E-12
0.000208284,2.70E-12
0.000248284,8.42E-12
0.000304853,1.50E-11
0.000384853,2.15E-11
0.00049799,2.53E-11
0.00065799,2.04E-11
0.000884264,-7.67E-12
0.001204264,-9.03E-11
0.001609036,-2.65E-10
0.002121036,-5.81E-10
0.00276867,-1.06E-09
0.00358787,-1.56E-09
0.004624085,-1.37E-09
0.005934805,1.69E-09
0.007448294,1.10E-08
0.009195921,2.83E-08
0.011213906,4.32E-08
0.013544075,6.58E-09
0.016234723,-2.00E-07
0.019341614,-6.92E-07
0.022929144,-1.03E-06
0.026764375,1.05E-06
0.030864409,9.34E-06
0.035247529,2.26E-05
0.039933282,1.45E-05
0.044942563,-9.04E-05
0.050297709,-0.000367563
0.056022602,-0.000591905
0.062142769,0.001257605
0.068685503,0.004062497
0.07696148,0.006530423
0.079350548,0.007145804
0.083251881,0.008094963
0.089622731,0.009537719
0.098632473,0.011429428
0.106316007,0.012953067
0.109032547,0.013477467
0.113468637,0.014320899
0.120712742,0.015669785
0.130957454,0.017531506
0.139322227,0.01902221
0.148264544,0.020594478
0.156262796,0.021986661
0.159090605,0.022476339
0.163708399,0.023273597
0.171249223,0.02457025
0.181913559,0.026395739
0.191008135,0.027947579
0.199142572,0.02933353
0.20853541,0.030933192
0.217391063,0.032442134
0.225740252,0.033866637
0.234665911,0.035392607
0.243081103,0.036835225
0.252077322,0.038382675
0.260559038,0.039847523
0.269626374,0.041420876
0.278175141,0.042912333
0.280459895,0.043312406
0.284190882,0.043967218
0.290283559,0.045040836
0.298899906,0.046570346
0.307516253,0.048129082
0.307883442,0.048204678
0.307883445,0


==> data/dataNumExampleF2DistributionDDappDist05x.csv <==
0.4501875,-0.000017745349877799886
0.45043750000000005,-0.00007627045310889989
0.4506875,-0.00010350916450034997
0.4509375,-0.00012520702098534333
0.4511875,-0.00014831989017292143
0.45143750000000005,-0.00016640160117971988
0.4516875,-0.00017801597106509044
0.4519375,-0.00019569978333022693
0.4521875,-0.00020750675176812685
0.45243750000000005,-0.00022469969978462404
0.4526875,-0.00023666383335659632
0.4529375,-0.0002487958981938777
0.4531875,-0.0002610999266035793
0.45343750000000005,-0.00027639442229189623
0.4536875,-0.00028894746972994316
0.4539375,-0.0003016953152524339
0.4541875,-0.0003146482785004582
0.45443750000000005,-0.0003278177308174961
0.4546875,-0.00034121601213829523
0.4549375,-0.0003536809939349283
0.4551875,-0.00036555244181984666
0.45543750000000005,-0.00037985714191917616
0.4556875,-0.0003944427083145917
0.4559375,-0.00040827049588985215
0.4561875,-0.0004235085313190581
0.45643750000000005,-0.0004390765211559534
0.4566875,-0.00045233809033477226
0.4569375,-0.00046873667830638315
0.45718749999999997,-0.0004855169339592567
0.45743750000000005,-0.0005002359714269157
0.4576875,-0.0005179483860208451
0.4579375,-0.0005352083429076535
0.4581875,-0.0005538584035358511
0.45843750000000005,-0.000571632607448407
0.4586875,-0.0005905061578198016
0.4589375,-0.0006094592378604016
0.4591875,-0.0006295369337171415
0.45943750000000005,-0.0006510341544459446
0.4596875,-0.0006711383805219526
0.4599375,-0.0006939637803101124
0.4601875,-0.0007155150772975242
0.46043750000000006,-0.0007397786119947619
0.4606875,-0.0007640263158075612
0.4609375,-0.0007887117595686537
0.46118750000000003,-0.0008146051530557094
0.46143750000000006,-0.0008402957887908797
0.46168750000000003,-0.0008686928508980852
0.4619375,-0.0008962742341723201
0.46218750000000003,-0.0009265799089634585
0.46243750000000006,-0.0009562064060809739
0.46268750000000003,-0.0009885839068008036
0.4629375,-0.0010204244417692443
0.4631875,-0.0010543894164543799
0.46343750000000006,-0.0010892918263084332
0.46368750000000003,-0.0011257227725377872
0.4639375,-0.001162559651745168
0.4641875,-0.001201424295796655
0.46443750000000006,-0.0012419781229449744
0.46468750000000003,-0.0012837664555862788
0.4649375,-0.0013273582486897438
0.4651875,-0.0013717148866761687
0.46543750000000006,-0.001419225359106312
0.46568750000000003,-0.0014670624042781707
0.4659375,-0.0015167480628633671
0.4661875,-0.0015697829016949362
0.4664375,-0.0016234240536861157
0.46668750000000003,-0.0016799606547722164
0.4669375,-0.0017379105766578324
0.4671875,-0.0017987447061071022
0.4674375,-0.0018621643049551142
0.46768750000000003,-0.0019273273692079387
0.4679375,-0.0019964291869161424
0.4681875,-0.002066964395098071
0.4684375,-0.0021403665606461566
0.46868750000000003,-0.0022174924993489434
0.4689375,-0.002297597774592464
0.4691875,-0.0023804293742433562
0.46943749999999995,-0.002467403701656435
0.46968750000000004,-0.0025572768841664543
0.4699375,-0.002651466876309375
0.4701875,-0.00274974524296111
0.47043749999999995,-0.0028514779296862787
0.47068750000000004,-0.0029575442308219634
0.4709375,-0.003069355773021855
0.4711875,-0.0031847330756141065
0.47143749999999995,-0.0033051033213218365
0.47168750000000004,-0.0034313593460133613
0.4719375,-0.0035629868480129326
0.4721875,-0.003699857536507487
0.47243749999999995,-0.00384340846124549
0.4726875,-0.003992681990985657
0.4729375,-0.004148622230553628
0.4731875,-0.004312075959540626
0.47343749999999996,-0.004482990602277378
0.4736875,-0.004661017432925377
0.4739375,-0.004847162660947649
0.4741875,-0.005042440630107494
0.47443749999999996,-0.005246593709960955
0.4746875,-0.005459678798844604
0.4749375,-0.005682682843010371
0.4751875,-0.005916706825868543
0.47543750000000007,-0.006161124781076896
0.47568750000000004,-0.006417583921592083
0.4759375,-0.006685711594254297
0.4761875,-0.006967209397528543
0.47643750000000007,-0.007261611572532615
0.47668750000000004,-0.007570202341025591
0.4769375,-0.007893736791860496
0.4771875,-0.00823357177220339
0.47743750000000007,-0.008589917029869009
0.47768750000000004,-0.00896325710796941
0.4779375,-0.009355013459466315
0.4781875,-0.009766180476321535
0.4784375,-0.010198356783377
0.47868750000000004,-0.010651558750142957
0.4789375,-0.011127975278935665
0.4791875,-0.01162790361319379
0.4794375,-0.01215365547931958
0.47968750000000004,-0.012705545426154515
0.4799375,-0.013285562620132908
0.4801875,-0.013895245109195811
0.4804375,-0.014536215511847878
0.48068750000000005,-0.015210708037335374
0.4809375,-0.01591994546476585
0.4811875,-0.016665425824945575
0.48143749999999996,-0.01744961237745747
0.48168750000000005,-0.01827461252469683
0.4819375,-0.01914315427402828
0.4821875,-0.020056546842091055
0.48243749999999996,-0.021017746466352114
0.48268750000000005,-0.02202932061677483
0.4829375,-0.0230939601810534
0.4831875,-0.024214482211841415
0.48343749999999996,-0.025394787853655586
0.48368750000000005,-0.02663604298900247
0.4839375,-0.02794240480552782
0.4841875,-0.029317206071787477
0.48443749999999997,-0.03076390629038174
0.4846875,-0.03228608719376483
0.4849375,-0.03388793818569427
0.4851875,-0.03557228486349834
0.48543749999999997,-0.03734351969416362
0.4856875,-0.03920562861227096
0.4859375,-0.041162661319218606
0.4861875,-0.04321870958463075
0.48643749999999997,-0.045378325170056896
0.4866875,-0.04764518567127631
0.4869375,-0.050022801390540064
0.4871875,-0.05251557420632331
0.48743749999999997,-0.05512726303863022
0.48768750000000005,-0.05786140082625685
0.4879375,-0.06072121846033347
0.4881875,-0.06370955795740384
0.4884375000000001,-0.06682924533689878
0.48868750000000005,-0.07008109409250553
0.4889375,-0.07346660512858025
0.4891875,-0.07698594384978263
0.4894375000000001,-0.08063825486204171
0.48968750000000005,-0.08442149375234584
0.4899375,-0.08833224297597803
0.4901875,-0.09236551513387566
0.4904375000000001,-0.09651500715396565
0.49068750000000005,-0.10077104136951143
0.4909375,-0.10512311693633854
0.4911875,-0.10955785617852677
0.4914375,-0.11405969377970915
0.49168750000000006,-0.11860894922741921
0.4919375,-0.12318430640099699
0.4921875,-0.1277609484005398
0.49243750000000003,-0.13231096517715435
0.49268750000000006,-0.13680337848632568
0.49293750000000003,-0.14120473115240778
0.4931875,-0.1454775127478728
0.49343750000000003,-0.1495832607565435
0.49368750000000006,-0.1534812830820887
0.49393750000000003,-0.15712978806077332
0.4941875,-0.16048676156366398
0.4944375,-0.16351100844100808
0.49468750000000006,-0.16616335232241858
0.49493750000000003,-0.16840799301586273
0.4951875,-0.1702139824238671
0.4954375,-0.17155676533552344
0.49568750000000006,-0.17241973015192252
0.49593750000000003,-0.1727956926460394
0.4961875,-0.17268868377869034
0.4964375,-0.1721132384002909
0.49668750000000006,-0.17109779954014032
0.49693750000000003,-0.16968323210664596
0.4971875,-0.1679230194107599
0.4974375,-0.16588242642543682
0.4976875,-0.16363704253203679
0.49793750000000003,-0.16127070060411053
0.4981875,-0.15887280569491727
0.4984375,-0.15653518760387664
0.4986875,-0.15434860606988332
0.49893750000000003,-0.15239861413622113
0.4991875,-0.1507636450819855
0.4994375,-0.1495089326781869
0.4996875,-0.14868526549910582
0.49993750000000003,-0.14832615672153873
0.5001875,-0.1484462691698169
0.5004375,-0.1490406937266031
0.5006875,-0.15008520187954238
0.5009375,-0.15153738569220043
0.5011875,-0.15333867486530245
0.5014375,-0.15541748750995116
0.5016875000000001,-0.15769072030627515
0.5019374999999999,-0.16006997443523213
0.5021875,-0.16246350057090048
0.5024375,-0.16478025905304494
0.5026875,-0.16693326704485767
0.5029375,-0.16884251479084095
0.5031875,-0.1704373515108127
0.5034375,-0.17165826388803876
0.5036875000000001,-0.17245801077263948
0.5039374999999999,-0.17280216284376954
0.5041875,-0.17266862802696464
0.5044375,-0.17204890996397681
0.5046875,-0.17094451808027003
0.5049375,-0.16936752363368685
0.5051874999999999,-0.16733870201693202
0.5054375,-0.1648860015562423
0.5056875000000001,-0.1620429872050135
0.5059374999999999,-0.15884732306838703
0.5061875,-0.15533935695678175
0.5064375,-0.15156083461204212
0.5066875,-0.14755377525600277
0.5069375,-0.14335951999637325
0.5071874999999999,-0.13901749510192407
0.5074375,-0.13456642490752685
0.5076875,-0.13004115051021448
0.5079374999999999,-0.12547413811598931
0.5081875,-0.12089484413046121
0.5084375,-0.11632962999799057
0.5086875,-0.11180133195227594
0.5089375,-0.10733109111815414
0.5091874999999999,-0.10293585084380306
0.5094375,-0.09863027954709355
0.5096875,-0.0944260581730692
0.5099374999999999,-0.09033394197027295
0.5101875,-0.08636120197433199
0.5104374999999999,-0.08251368789918404
0.5106875,-0.07879557576250651
0.5109375,-0.07520957382876317
0.5111874999999999,-0.0717571094957663
0.5114375,-0.06843850797277375
0.5116875,-0.0652531524173243
0.5119374999999999,-0.06219916333634545
0.5121875,-0.0592754118919498
0.5124374999999999,-0.056478815806478684
0.5126875000000001,-0.0538063271646376
0.5129375,-0.05125455368491213
0.5131875000000001,-0.04881984082609996
0.5134375,-0.04649834088020243
0.5136875000000001,-0.04428559363546682
0.5139375,-0.04217805187963104
0.5141875,-0.04017202451553431
0.5144375000000001,-0.038262963182766244
0.5146875000000001,-0.03644679395455248
0.5149375,-0.034719496540828364
0.5151875000000001,-0.033077124633629405
0.5154375,-0.031515333281732574
0.5156875000000001,-0.0300313478127141
0.5159375,-0.028621037153575786
0.5161875,-0.027280880182618157
0.5164375000000001,-0.026007480526607826
0.5166875,-0.02479756911433554
0.5169375,-0.023647054975201177
0.5171875000000001,-0.02255483421975077
0.5174375,-0.021517071590753563
0.5176875000000001,-0.020531013323839768
0.5179375,-0.01959403041351855
0.5181875,-0.0187031059886587
0.5184375000000001,-0.017856874853677807
0.5186875,-0.017052551636897676
0.5189375,-0.01628797489232322
0.5191875,-0.015560628703388393
0.5194375,-0.014868964898107436
0.5196875000000001,-0.014211714550619595
0.5199375,-0.013586596356313613
0.5201875,-0.012991943967187319
0.5204375000000001,-0.01242617754345478
0.5206875,-0.011887266752422338
0.5209375,-0.01137486170384902
0.5211875,-0.010886612689903381
0.5214375,-0.010422189624850158
0.5216875000000001,-0.009979915748149555
0.5219375,-0.009558106374843653
0.5221875,-0.00915677241301692
0.5224375000000001,-0.00877434507048799
0.5226875,-0.008409856985543506
0.5229375,-0.008061355499678426
0.5231875,-0.007730052766418538
0.5234375,-0.007414087176689899
0.5236875000000001,-0.007112682518302403
0.5239375,-0.00682453307715761
0.5241875,-0.0065500889323609045
0.5244375000000001,-0.00628762825379665
0.5246875,-0.006037508563492044
0.5249375000000001,-0.005798064204241205
0.5251875,-0.005569909458872976
0.5254375,-0.005351927468752682
0.5256875000000001,-0.0051436174680511305
0.5259375,-0.004943408286946948
0.5261875,-0.004753049888300438
0.5264375,-0.0045710142709378156
0.5266875,-0.004396898097804194
0.5269375000000001,-0.004229707520957036
0.5271875,-0.004069798295568161
0.5274375,-0.003917232099766682
0.5276875000000001,-0.003770542850270455
0.5279375,-0.0036306842467833163
0.5281875,-0.0034962083872181237
0.5284375,-0.0033672364391223275
0.5286875,-0.003244279165720035
0.5289375000000001,-0.0031264350505963035
0.5291874999999999,-0.0030134667344400056
0.5294375,-0.002903956599837932
0.5296875000000001,-0.002800082502133452
0.5299375,-0.0027004417328599676
0.5301875,-0.0026041625206994533
0.5304375,-0.0025118800296154474
0.5306875,-0.0024238269675343127
0.5309375000000001,-0.002338593681280619
0.5311874999999999,-0.0022574227277074423
0.5314375,-0.002178183777954041
0.5316875,-0.0021032990148613625
0.5319375,-0.002031346428537753
0.5321875,-0.0019608846921059797
0.5324375,-0.0018944253847542093
0.5326875,-0.0018305301017843612
0.5329375000000001,-0.0017683266357523088
0.5331874999999999,-0.001708654856618955
0.5334375,-0.0016510279210721474
0.5336875,-0.0015963461475263204
0.5339375,-0.0015431250816233498
0.5341875,-0.0014916691793391522
0.5344375,-0.0014429177257228453
0.5346875,-0.0013945252385972853
0.5349375000000001,-0.0013493288575389508
0.5351874999999999,-0.001305794374522038
0.5354375,-0.0012623657609228283
0.5356875,-0.001221964420320435
0.5359375,-0.0011821398418545657
0.5361875,-0.0011439727150738788
0.5364374999999999,-0.001106883588188474
0.5366875,-0.0010720168654910199
0.5369375000000001,-0.001036779666660978
0.5371874999999999,-0.001004361146963969
0.5374375,-0.0009714207915181264
0.5376875,-0.000941261236062588
0.5379375,-0.0009111378145452803
0.5381875,-0.0008823617747578411
0.5384374999999999,-0.0008542077549597875
0.5386875,-0.0008273379969482978
0.5389375000000001,-0.0008010013258889608
0.5391874999999999,-0.0007758928740175174
0.5394375,-0.0007512344126063344
0.5396875,-0.0007277545843579402
0.5399375,-0.0007046469278510476
0.5401875,-0.0006826741969150691
0.5404374999999999,-0.000661000625219133
0.5406875,-0.0006391584450529534
0.5409375000000001,-0.0006200771507514496
0.5411874999999999,-0.0005994859300936454
0.5414375,-0.0005803057634642055
0.5416875,-0.0005622414834421411
0.5419375,-0.0005441983447927153
0.5421875,-0.0005272492219010816
0.5424375,-0.0005102606219064163
0.5426875,-0.0004928155116578682
0.5429375000000001,-0.0004757804332699131
0.5431874999999999,-0.0004618081842034691
0.5434375,-0.0004456527995382975
0.5436875,-0.0004298524109536419
0.5439375,-0.0004154492076426668
0.5441875,-0.0004022520910576889
0.5444375,-0.0003875429131712722
0.5446875,-0.0003742597234718284
0.5449375000000001,-0.0003601608286115659
0.5451874999999999,-0.00034632260506203014
0.5454375,-0.00033273065835155453
0.5456875000000001,-0.0003193714261549069
0.5459375,-0.0003062322457928388
0.5461875,-0.00029330143514073165
0.5464375,-0.0002819946775527702
0.5466875,-0.00026950778256558416
0.5469375000000001,-0.00025565898604380083
0.5471875,-0.00024346765209325044
0.5474375,-0.0002281349979190535
0.5476875000000001,-0.00021616480727359576
0.5479375,-0.00020436122633461426
0.5481875,-0.0001869172776465405
0.5484375,-0.00017116804036356796
0.5486875,-0.0001574090001898363
0.5489375000000001,-0.00013914513541507336
0.5491875,-0.00011583215290634725
0.5494375,-0.00008905857824505473
0.5496875000000001,-0.000053302118722344414


==> data/dataNumExampleF2DistributionDDappDist2x.csv <==
0.41918750000000005,-0.000011176909650554534
0.4194375,-0.000024106207006417026
0.4196875,-0.00003308429730471005
0.41993749999999996,-0.0000394583724149544
0.42018750000000005,-0.00004597347165767796
0.4204375,-0.000051950689426249124
0.4206875,-0.00005733905971775905
0.42093749999999996,-0.00006284157346949737
0.42118750000000005,-0.00006779625229193219
0.4214375,-0.0000735147711373945
0.4216875,-0.00007798013107848488
0.42193749999999997,-0.00008325230465494974
0.4221875,-0.00008792827270931272
0.4224375,-0.00009270812627628188
0.4226875,-0.00009759161699825004
0.42293749999999997,-0.00010192877324898138
0.4231875,-0.00010702159569994722
0.4234375,-0.00011221800009919985
0.4236875,-0.00011686988991994055
0.42393749999999997,-0.00012158924006534955
0.4241875,-0.000126456970540482
0.4244375,-0.00013143035558026253
0.4246875,-0.0001371648386798719
0.42493749999999997,-0.00014167810446863045
0.42518750000000005,-0.00014698379781581195
0.4254375,-0.00015237990053628905
0.4256875,-0.0001579170695254104
0.4259375000000001,-0.0001628957172236725
0.42618750000000005,-0.0001686684765902118
0.4264375,-0.00017389070742593186
0.4266875,-0.0001792365400534946
0.4269375000000001,-0.00018538111714006317
0.42718750000000005,-0.00019098418776268084
0.4274375,-0.00019671827519477514
0.4276875,-0.00020391904660234776
0.4279375000000001,-0.000209260237469373
0.42818750000000005,-0.00021540535873827655
0.4284375,-0.0002216923496338186
0.4286875,-0.0002287871085509605
0.4289375,-0.00023536795997865906
0.42918750000000006,-0.00024209955551875276
0.4294375,-0.00024898506230079697
0.4296875,-0.0002560277308657566
0.42993750000000003,-0.00026323089848978267
0.43018750000000006,-0.00027059799179288797
0.43043750000000003,-0.0002781068462419968
0.4306875,-0.00028581249830935416
0.43093750000000003,-0.00029369288802886097
0.43118750000000006,-0.0003017518276055087
0.43143750000000003,-0.0003099932336914525
0.4316875,-0.00031773028850376147
0.4319375,-0.00032634911629705584
0.43218750000000006,-0.0003351629064195658
0.43243750000000003,-0.0003434771644020572
0.4326875,-0.00035269465905972533
0.4329375,-0.00036212065876957086
0.43318750000000006,-0.0003717598999254815
0.43343750000000003,-0.00038026088170159454
0.4336875,-0.0003903434076799741
0.4339375,-0.0004006543677444108
0.43418750000000006,-0.0004104870612272457
0.43443750000000003,-0.00042127204131625786
0.4346875,-0.0004315825916525487
0.4349375,-0.00044286425943613426
0.4351875,-0.00045440246611241013
0.43543750000000003,-0.0004654784500387415
0.4356875,-0.00047689974857930074
0.4359375,-0.0004885167297236785
0.4361875,-0.0005011489879647255
0.43643750000000003,-0.0005140701319471118
0.4366875,-0.0005265509731207234
0.4369375,-0.0005394207791828077
0.4371875,-0.0005525133110945548
0.43743750000000003,-0.0005666684304021384
0.4376875,-0.0005804013502030002
0.4379375,-0.0005952188805010987
0.4381875,-0.0006089721592600322
0.43843750000000004,-0.0006244881668702218
0.4386875,-0.0006396044892755067
0.4389375,-0.000655851735120036
0.4391875,-0.0006710578222670423
0.43943750000000004,-0.0006880766268728676
0.4396875,-0.0007047231533620352
0.4399375,-0.000721891778298115
0.4401875,-0.0007393654169574488
0.44043750000000004,-0.0007580458911220821
0.4406875,-0.0007757249947229184
0.4409375,-0.0007953034571438172
0.4411875,-0.000814561161752139
0.44143750000000004,-0.0008350813918880755
0.4416875,-0.0008546396777545449
0.4419375,-0.0008761550357055006
0.4421875,-0.0008967244140843117
0.44243750000000004,-0.000918488176713772
0.4426875,-0.0009415966191886948
0.4429375,-0.00096378775642357
0.4431875,-0.0009880299240063216
0.44343750000000004,-0.0010120508269376059
0.4436875,-0.0010359987179749171
0.4439375,-0.0010620577370425753
0.4441875,-0.0010872572380953586
0.44443750000000004,-0.0011146104954648617
0.4446875,-0.0011418124801909485
0.4449375,-0.0011690219490525953
0.4451875,-0.0011984514733019754
0.44543750000000004,-0.0012270943105453084
0.4456875,-0.001257166712875109
0.4459375,-0.0012888478571864656
0.4461875,-0.0013197944577146461
0.44643750000000004,-0.0013530821094780018
0.4466875,-0.0013856731858004478
0.4469375,-0.0014198088452361006
0.4471875,-0.0014549872951042223
0.44743750000000004,-0.0014909145776667325
0.4476875,-0.0015270749915730253
0.4479375,-0.0015657543538754475
0.4481875,-0.0016038588470864764
0.44843750000000004,-0.0016436770381208152
0.4486875,-0.0016854071047010975
0.4489375,-0.0017266423641830436
0.4491875,-0.001769680070905715
0.44943750000000005,-0.0018131483129168462
0.4496875,-0.001859374794563713
0.4499375,-0.001905214612977498
0.4501875,-0.001952997730885086
0.45043750000000005,-0.00200223742706585
0.4506875,-0.002052609242116992
0.4509375,-0.002103615811853274
0.4511875,-0.002156906070228023
0.45143750000000005,-0.0022114526389497152
0.4516875,-0.002266745914436646
0.4519375,-0.0023242794955807547
0.4521875,-0.0023835601006959397
0.45243750000000005,-0.0024442680854640172
0.4526875,-0.00250590141832935
0.4529375,-0.0025699704892725612
0.4531875,-0.0026359897672265497
0.45343750000000005,-0.0027036321852445463
0.4536875,-0.0027724046374435858
0.4539375,-0.00284309375733292
0.4541875,-0.0029174439167954916
0.45443750000000005,-0.0029921587992732986
0.4546875,-0.0030697228889948565
0.4549375,-0.0031487082554369147
0.4551875,-0.0032316241486681383
0.45543750000000005,-0.0033151539389047026
0.4556875,-0.0034010551122012076
0.4559375,-0.003490163667892735
0.4561875,-0.0035819974687512205
0.45643750000000005,-0.003676244223209337
0.4566875,-0.0037724182250743164
0.4569375,-0.0038713595883927577
0.45718749999999997,-0.0039739285199943955
0.45743750000000005,-0.004079649799510603
0.4576875,-0.0041882175886135565
0.4579375,-0.004299155030273676
0.4581875,-0.004413328254341208
0.45843750000000005,-0.00453260318437479
0.4586875,-0.004653575540673385
0.4589375,-0.004778888621047877
0.4591875,-0.004907098137542235
0.45943750000000005,-0.00503909843445674
0.4596875,-0.005176796009897676
0.4599375,-0.0053167635226969035
0.4601875,-0.005460903250571398
0.46043750000000006,-0.005610150919075809
0.4606875,-0.005763055832069216
0.4609375,-0.005920555820727138
0.46118750000000003,-0.006084617326981161
0.46143750000000006,-0.006251778158290621
0.46168750000000003,-0.006424002957123361
0.4619375,-0.006602273818780445
0.46218750000000003,-0.006785142193433464
0.46243750000000006,-0.006973594700105971
0.46268750000000003,-0.007169661514457304
0.4629375,-0.007369858289838673
0.4631875,-0.0075762163169766535
0.46343750000000006,-0.007789770286976274
0.46368750000000003,-0.008009083805328499
0.4639375,-0.008235199043645391
0.4641875,-0.008470215088950487
0.46443750000000006,-0.008710639854378473
0.46468750000000003,-0.00895857707303278
0.4649375,-0.009215121787224154
0.4651875,-0.009478861542418053
0.46543750000000006,-0.009750902438921644
0.46568750000000003,-0.010032373184797466
0.4659375,-0.01032292865751015
0.4661875,-0.010621614110120274
0.4664375,-0.010929788046495326
0.46668750000000003,-0.011248633402521496
0.4669375,-0.011576772604153207
0.4671875,-0.011915404541041508
0.4674375,-0.012265752316349177
0.46768750000000003,-0.012627527198557005
0.4679375,-0.012999848544618876
0.4681875,-0.013384172265658321
0.4684375,-0.013781785202424953
0.46868750000000003,-0.014191366103324735
0.4689375,-0.014614223514363197
0.4691875,-0.015050811378140468
0.46943749999999995,-0.015502486341639945
0.46968750000000004,-0.01596904208521504
0.4699375,-0.016449710600000486
0.4701875,-0.01694697412134891
0.47043749999999995,-0.017459591552546283
0.47068750000000004,-0.01798899988104022
0.4709375,-0.018535769315118557
0.4711875,-0.019101389691310623
0.47143749999999995,-0.01968467201344439
0.47168750000000004,-0.020287137359372088
0.4719375,-0.020909431458695983
0.4721875,-0.021553313231706814
0.47243749999999995,-0.022218201617971264
0.4726875,-0.022904064882073055
0.4729375,-0.023612540485853595
0.4731875,-0.024344375931106336
0.47343749999999996,-0.025101265748294233
0.4736875,-0.025882153859200226
0.4739375,-0.026688770890809392
0.4741875,-0.027521948919178238
0.47443749999999996,-0.02838347534455665
0.4746875,-0.02927236202933726
0.4749375,-0.030191539681828507
0.4751875,-0.03113971010211212
0.47543750000000007,-0.03211891332262694
0.47568750000000004,-0.0331310509379935
0.4759375,-0.034175205664005996
0.4761875,-0.035253308785888234
0.47643750000000007,-0.036366366031215416
0.47668750000000004,-0.03751539791718064
0.4769375,-0.03870239845163374
0.4771875,-0.039926498195771584
0.47743750000000007,-0.04118970608930168
0.47768750000000004,-0.04249308349501749
0.4779375,-0.04383769603758472
0.4781875,-0.04522558237473371
0.4784375,-0.046655868680347906
0.47868750000000004,-0.04813170346228001
0.4789375,-0.04965188752879144
0.4791875,-0.05121857541083044
0.4794375,-0.05283376070143403
0.47968750000000004,-0.05449646859657718
0.4799375,-0.0562086273845666
0.4801875,-0.0579711480930342
0.4804375,-0.059784893433625225
0.48068750000000005,-0.06165166135540489
0.4809375,-0.06357021275814059
0.4811875,-0.06554219776136325
0.48143749999999996,-0.06756819235580258
0.48168750000000005,-0.06964867354781587
0.4819375,-0.07178400605709523
0.4821875,-0.07397543459323422
0.48243749999999996,-0.07622105163511332
0.48268750000000005,-0.07852180042695253
0.4829375,-0.08087745089489726
0.4831875,-0.0832875828935061
0.48343749999999996,-0.0857515677804419
0.48368750000000005,-0.08826854867083256
0.4839375,-0.09083844355587853
0.4841875,-0.0934578380910191
0.48443749999999997,-0.09612608624536523
0.4846875,-0.0988412116169722
0.4849375,-0.10160204280332102
0.4851875,-0.10440363482809414
0.48543749999999997,-0.10724511308036996
0.4856875,-0.11012096999567968
0.4859375,-0.11302836675495528
0.4861875,-0.11596299573159088
0.48643749999999997,-0.11892009084825154
0.4866875,-0.12189441217941344
0.4869375,-0.12488023258241511
0.4871875,-0.12787132819894725
0.48743749999999997,-0.1308620226233107
0.48768750000000005,-0.13384298874224854
0.4879375,-0.13680754174572157
0.4881875,-0.1397474606462049
0.4884375000000001,-0.14265405089662203
0.48868750000000005,-0.1455181689426649
0.4889375,-0.14833025443443287
0.4891875,-0.15108143295911913
0.4894375000000001,-0.1537593268329854
0.48968750000000005,-0.15635447088727464
0.4899375,-0.1588561519540851
0.4901875,-0.1612535486832276
0.4904375000000001,-0.1635358255326526
0.49068750000000005,-0.16569223770473201
0.4909375,-0.16771224653007033
0.4911875,-0.16958564479770352
0.4914375,-0.1713037687413586
0.49168750000000006,-0.17285533723136892
0.4919375,-0.17423305049100082
0.4921875,-0.17542944822129852
0.49243750000000003,-0.17643813798362168
0.49268750000000006,-0.17725395109384898
0.49293750000000003,-0.17787309491549702
0.4931875,-0.17829216042506946
0.49343750000000003,-0.17851281062252305
0.49368750000000006,-0.17853507046994488
0.49393750000000003,-0.17836307920012734
0.4941875,-0.17799966820759794
0.4944375,-0.17745295954845977
0.49468750000000006,-0.17673203759083764
0.49493750000000003,-0.17584803394473375
0.4951875,-0.17481408868081896
0.4954375,-0.17364527533511145
0.49568750000000006,-0.17235848900689416
0.49593750000000003,-0.1709722936889948
0.4961875,-0.16950672968177105
0.4964375,-0.16798308964227338
0.49668750000000006,-0.16642365533318115
0.49693750000000003,-0.16485251020750194
0.4971875,-0.1632907914274654
0.4974375,-0.16176299022925655
0.4976875,-0.16029216787956824
0.49793750000000003,-0.15890069777705884
0.4981875,-0.15760990241460104
0.4984375,-0.15643969542059816
0.4986875,-0.1554082398975219
0.49893750000000003,-0.15453163050678426
0.4991875,-0.15382360920161608
0.4994375,-0.1532941951510306
0.4996875,-0.15295397146630885
0.49993750000000003,-0.15280719222589279
0.5001875,-0.1528561828128724
0.5004375,-0.15310016773327229
0.5006875,-0.15353640895885987
0.5009375,-0.15415578651138037
0.5011875,-0.15494966153906337
0.5014375,-0.15590556548232776
0.5016875000000001,-0.15700854556139185
0.5019374999999999,-0.15824143413171735
0.5021875,-0.1595851516083739
0.5024375,-0.16101903744260487
0.5026875,-0.16252119783063815
0.5029375,-0.16406886899665057
0.5031875,-0.16563767663968504
0.5034375,-0.16720642374702666
0.5036875000000001,-0.16875079609548746
0.5039374999999999,-0.1702481278737383
0.5041875,-0.17167659712835967
0.5044375,-0.17301550607794963
0.5046875,-0.17424552549279992
0.5049375,-0.17534890577656298
0.5051874999999999,-0.17630964606963545
0.5054375,-0.1771136273411258
0.5056875000000001,-0.17774870653664676
0.5059374999999999,-0.17820477345310756
0.5061875,-0.17847268037619568
0.5064375,-0.17854859388723004
0.5066875,-0.1784273999192436
0.5069375,-0.17810700446402916
0.5071874999999999,-0.17758828594717946
0.5074375,-0.17687042513698809
0.5076875,-0.17595761013069455
0.5079374999999999,-0.1748543403910892
0.5081875,-0.17356641542518972
0.5084375,-0.1721007813595294
0.5086875,-0.17046429924711914
0.5089375,-0.1686678935584403
0.5091874999999999,-0.16671994000249668
0.5094375,-0.1646304296467761
0.5096875,-0.16240975199608973
0.5099374999999999,-0.1600685638972272
0.5101875,-0.1576176690693149
0.5104374999999999,-0.15506790858884556
0.5106875,-0.15243006061000902
0.5109375,-0.14971369354156516
0.5111874999999999,-0.14693132855992974
0.5114375,-0.14409200722775284
0.5116875,-0.14120548323840323
0.5119374999999999,-0.13828111308180915
0.5121875,-0.13532781944429334
0.5124374999999999,-0.13235406250724435
0.5126875000000001,-0.1293678199971774
0.5129375,-0.12637552953885994
0.5131875000000001,-0.12338626225302371
0.5134375,-0.12040544456753874
0.5136875000000001,-0.11743905141188982
0.5139375,-0.11449256421686793
0.5141875,-0.11157098463192236
0.5144375000000001,-0.10867884741997771
0.5146875000000001,-0.10581920669365813
0.5149375,-0.10299778273353796
0.5151875000000001,-0.10021678384815408
0.5154375,-0.09747792569660266
0.5156875000000001,-0.09478597151026533
0.5159375,-0.09214192317806201
0.5161875,-0.0895475979839906
0.5164375000000001,-0.08700349687427153
0.5166875,-0.08451289196929904
0.5169375,-0.08207574117078215
0.5171875000000001,-0.07969278477143085
0.5174375,-0.07736454485318894
0.5176875000000001,-0.07509134448760815
0.5179375,-0.0728723216868806
0.5181875,-0.07070946534796117
0.5184375000000001,-0.06860159665917612
0.5186875,-0.06654841166410193
0.5189375,-0.06454948786633954
0.5191875,-0.06260429747368251
0.5194375,-0.060711229714935706
0.5196875000000001,-0.058871566028145056
0.5199375,-0.05708353745562178
0.5201875,-0.055346308738577335
0.5204375000000001,-0.05365899201047793
0.5206875,-0.0520206550601785
0.5209375,-0.05042935483393894
0.5211875,-0.048886046676589925
0.5214375,-0.04738872848887089
0.5216875000000001,-0.045935238455603655
0.5219375,-0.04452676806286484
0.5221875,-0.043160168805611514
0.5224375000000001,-0.04183630712540007
0.5226875,-0.040553147446610815
0.5229375,-0.03930962596668083
0.5231875,-0.03810468425845115
0.5234375,-0.036936320870891055
0.5236875000000001,-0.035805404757731994
0.5239375,-0.03470995124759582
0.5241875,-0.033648947027153375
0.5244375000000001,-0.03262139433860975
0.5246875,-0.03162537348617575
0.5249375000000001,-0.030661804757990956
0.5251875,-0.029727692355410257
0.5254375,-0.028824327216157686
0.5256875000000001,-0.027948764188348043
0.5259375,-0.027101987023554815
0.5261875,-0.026282194784069544
0.5264375,-0.025488544950495302
0.5266875,-0.024720215871683545
0.5269375000000001,-0.02397549072366116
0.5271875,-0.023255429950141446
0.5274375,-0.022558352640488905
0.5276875000000001,-0.021883521763789694
0.5279375,-0.02122931340828218
0.5281875,-0.02059576471981959
0.5284375,-0.01998346693791686
0.5286875,-0.019390672630008345
0.5289375000000001,-0.01881584766154191
0.5291874999999999,-0.01826017811549885
0.5294375,-0.01772216165718037
0.5296875000000001,-0.017201218929329326
0.5299375,-0.016695900758683237
0.5301875,-0.016207446158172628
0.5304375,-0.015733359367182245
0.5306875,-0.015275284307287114
0.5309375000000001,-0.014830772191963935
0.5311874999999999,-0.014401107253148485
0.5314375,-0.013984943900980498
0.5316875,-0.013581835706554177
0.5319375,-0.013190484797754636
0.5321875,-0.012812212710298688
0.5324375,-0.012445742920133222
0.5326875,-0.012088766832966436
0.5329375000000001,-0.01174475488299568
0.5331874999999999,-0.011411413339984097
0.5334375,-0.011088389915066846
0.5336875,-0.01077449508752102
0.5339375,-0.010471105115061979
0.5341875,-0.010177046086365497
0.5344375,-0.00989012344920761
0.5346875,-0.009613826988249828
0.5349375000000001,-0.00934597125531646
0.5351874999999999,-0.009085441839652304
0.5354375,-0.008833653758559636
0.5356875,-0.00858950394733555
0.5359375,-0.00835274293100681
0.5361875,-0.008121277119516802
0.5364374999999999,-0.007898590834131546
0.5366875,-0.0076825948439777
0.5369375000000001,-0.0074722544433775745
0.5371874999999999,-0.007269002356347006
0.5374375,-0.007071811128676704
0.5376875,-0.006878658983389994
0.5379375,-0.006693021361181561
0.5381875,-0.006512877384883562
0.5384374999999999,-0.006337247245636088
0.5386875,-0.00616757500425528
0.5389375000000001,-0.006002885161447837
0.5391874999999999,-0.005841222138746668
0.5394375,-0.00568603823216947
0.5396875,-0.005535375859376956
0.5399375,-0.005388303472478823
0.5401875,-0.005246266579061166
0.5404374999999999,-0.00510655834050167
0.5406875,-0.004972616870085139
0.5409375000000001,-0.004842527052528969
0.5411874999999999,-0.004715388662195662
0.5414375,-0.004592651716370237
0.5416875,-0.004472439233726921
0.5419375,-0.004355830782868042
0.5421875,-0.004243288173808517
0.5424375,-0.004133160938826383
0.5426875,-0.00402689833596203
0.5429375000000001,-0.003922664035755695
0.5431874999999999,-0.0038215375970438344
0.5434375,-0.003723990657239383
0.5436875,-0.003628408930892018
0.5439375,-0.0035352817845454598
0.5441875,-0.0034456759958594375
0.5444375,-0.0033578035378994276
0.5446875,-0.003273097151347296
0.5449375000000001,-0.0031899778162904208
0.5451874999999999,-0.00310894099111489
0.5454375,-0.003031045654489634
0.5456875000000001,-0.0029545429850376123
0.5459375,-0.002880853843393626
0.5461875,-0.002807505992572442
0.5464375,-0.0027377824252088623
0.5466875,-0.002669212958468935
0.5469375000000001,-0.0026032177629982415
0.5471875,-0.0025373524269394062
0.5474375,-0.0024748754018401754
0.5476875000000001,-0.002414073291646973
0.5479375,-0.0023532655093704393
0.5481875,-0.0022956822432819027
0.5484375,-0.0022389133283947445
0.5486875,-0.0021843584192444256
0.5489375000000001,-0.0021296349356526452
0.5491875,-0.002077942257023391
0.5494375,-0.002026899858012734
0.5496875000000001,-0.0019779009507303155
0.5499375,-0.0019285936306373624
0.5501875,-0.0018821431449276371
0.5504375,-0.0018361997866885283
0.5506875,-0.001791271139197047
0.5509375000000001,-0.0017476690957621557
0.5511875,-0.0017058896697041564
0.5514375,-0.001663623048876356
0.5516875000000001,-0.00162398981331248
0.5519375,-0.0015846826290658793
0.5521875,-0.0015462092701232632
0.5524375,-0.001508877653402303
0.5526875,-0.0014731824851970702
0.5529375000000001,-0.0014368593204349455
0.5531875,-0.0014029766841089286
0.5534375,-0.0013692729992382854
0.5536875000000001,-0.0013355674056485512
0.5539375,-0.0013042222028730758
0.5541875,-0.0012729865350559495
0.5544375,-0.00124237791959772
0.5546875,-0.0012126818619327948
0.5549375000000001,-0.001184400654816294
0.5551875,-0.0011553310826629202
0.5554375,-0.0011277869984654893
0.5556875000000001,-0.0011007780503020348
0.5559375,-0.0010745781787345008
0.5561875000000001,-0.0010496937662096233
0.5564375,-0.0010239496861591567
0.5566875,-0.0009996298114621353
0.5569375000000001,-0.000975766990768179
0.5571875,-0.0009526229897578784
0.5574375,-0.0009300383015360198
0.5576875,-0.0009078744515823166
0.5579375,-0.000886375921719308
0.5581875000000001,-0.0008646018328859347
0.5584375,-0.0008448000743808769
0.5586875,-0.0008240341546987418
0.5589375000000001,-0.0008045408272056947
0.5591875,-0.0007861791601420916
0.5594375,-0.0007668311309586259
0.5596875,-0.0007487075784411086
0.5599375,-0.000730906339056085
0.5601875000000001,-0.0007136422918753169
0.5604374999999999,-0.0006960202864461513
0.5606875,-0.000680229339051298
0.5609375000000001,-0.0006634084721234882
0.5611875,-0.000647734077765868
0.5614375,-0.0006316722993821127
0.5616875,-0.0006173907256835445
0.5619375,-0.0006020538566364813
0.5621875000000001,-0.00058781600445585
0.5624374999999999,-0.0005731664294786112
0.5626875,-0.0005602484547095653
0.5629375,-0.0005462556417815557
0.5631875,-0.0005325771758927634
0.5634375,-0.0005199477398018043
0.5636875,-0.0005068775527707406
0.5639375,-0.0004954888433070967
0.5641875000000001,-0.0004830003076363024
0.5644374999999999,-0.00047151947235967297
0.5646875,-0.00045958335152066973
0.5649375,-0.0004479130171817369
0.5651875,-0.000437225787748803
0.5654375,-0.00042672132617610324
0.5656875,-0.00041653101610657336
0.5659375,-0.0004058675930059283
0.5661875000000001,-0.0003954405790964852
0.5664374999999999,-0.00038595435160475484
0.5666875,-0.0003759850928909439
0.5669375,-0.0003662365188081729
0.5671875,-0.0003574063329673202
0.5674375,-0.0003480850732550609
0.5676874999999999,-0.000338970010185871
0.5679375,-0.0003300565982364224
0.5681875000000001,-0.0003220356929750068
0.5684374999999999,-0.00031351269827320375
0.5686875,-0.0003051783509641579
0.5689375,-0.0002970285765108842
0.5691875,-0.0002897460776522065
0.5694375,-0.0002819535392318006
0.5696874999999999,-0.0002743338851051296
0.5699375,-0.00026688345263264587
0.5701875,-0.00025959867710207015
0.5704374999999999,-0.0002524760862884249
0.5706875,-0.00024618800558712256
0.5709375,-0.00023872025528826955
0.5711875,-0.0002320645981092537
0.5714375,-0.0002255581495360334
0.5716874999999999,-0.00021919786305711899
0.5719375,-0.00021298076890890997
0.5721875,-0.00020624074224518635
0.5724374999999999,-0.00020030340924432862
0.5726875,-0.0001945009542525706
0.5729374999999999,-0.0001881624760081435
0.5731875,-0.00018262437743413933
0.5734375,-0.00017721345634332664
0.5736874999999999,-0.00017125610580136978
0.5739375,-0.00016609533529458924
0.5741875,-0.00015972401329248322
0.5744374999999999,-0.00015480709870476308
0.5746875,-0.00014932730570467608
0.5749374999999999,-0.0001446438347499399
0.5751875000000001,-0.00013873920305264008
0.5754375,-0.0001342843599604754
0.5756875000000001,-0.00012925615020262433
0.5759375,-0.0001236840777019564
0.5761875000000001,-0.00011956046773837128
0.5764375,-0.00011420530019778913
0.5766875,-0.0001096068534803432
0.5769375000000001,-0.00010446223263541808
0.5771875000000001,-0.00009942123286864443
0.5774375,-0.00009513693079816305
0.5776875000000001,-0.00009030523037581049
0.5779375,-0.000085577286024813
0.5781875000000001,-0.00008025227217980864
0.5784375,-0.0000757342840296419
0.5786875,-0.00007061737179158879
0.5789375000000001,-0.00006565822078466677
0.5791875,-0.00006075948208365705
0.5794375,-0.00005531506389336203
0.5796875000000001,-0.000049278477267129665
0.5799375,-0.00004340878939304423
0.5801875000000001,-0.000036252619383377
0.5804375,-0.000028573490659740504
0.5806875,-0.000018986310196480485


==> data/dataNumExampleF2DistributionISSIPDist05x.csv <==
0.45043750000000005,-0.00005899505364190836
0.4506875,-0.00010559887091704088
0.4509375,-0.00013376807632431277
0.4511875,-0.0001586873495778132
0.45143750000000005,-0.00018000726443945068
0.4516875,-0.00019840633527412138
0.4519375,-0.00021880953090758592
0.4521875,-0.00023209260739725281
0.45243750000000005,-0.00025171805809531686
0.4526875,-0.0002650396789015502
0.4529375,-0.00028218044094500397
0.4531875,-0.000295619238802819
0.45343750000000005,-0.00030919840711422634
0.4536875,-0.0003229260362216616
0.4539375,-0.00033681182250105913
0.4541875,-0.00035086691667964964
0.45443750000000005,-0.0003651037774758211
0.4546875,-0.0003795360410826752
0.4549375,-0.0003941783974610845
0.4551875,-0.0004090464881787428
0.45543750000000005,-0.00042415681283282196
0.4556875,-0.00043845836906008693
0.4559375,-0.00045209261937860826
0.4561875,-0.0004681885129840294
0.45643750000000005,-0.0004836114482083951
0.4566875,-0.0005003886400305989
0.4569375,-0.0005175124710180608
0.45718749999999997,-0.0005324101174191335
0.45743750000000005,-0.000550421077715117
0.4576875,-0.0005688381592250632
0.4579375,-0.0005853153725227574
0.4581875,-0.0006047337422759695
0.45843750000000005,-0.0006238298849008951
0.4586875,-0.0006428511674696684
0.4589375,-0.0006631086485093123
0.4591875,-0.0006847120554014097
0.45943750000000005,-0.0007048766772269832
0.4596875,-0.0007277560531693287
0.4599375,-0.0007505574661261301
0.4601875,-0.000773594553126718
0.46043750000000006,-0.0007978655795535887
0.4606875,-0.0008224530452462027
0.4609375,-0.0008483143229805576
0.46118750000000003,-0.0008745774288845597
0.46143750000000006,-0.0009021605503752149
0.46168750000000003,-0.0009302360091957519
0.4619375,-0.0009596846000058609
0.46218750000000003,-0.0009897217267017123
0.46243750000000006,-0.00102119264810699
0.46268750000000003,-0.0010527720990980338
0.4629375,-0.0010870193197895892
0.4631875,-0.0011209248513805018
0.46343750000000006,-0.0011575306025216137
0.46368750000000003,-0.0011939566604986112
0.4639375,-0.001232586382628565
0.4641875,-0.0012722867935946484
0.46443750000000006,-0.0013137280083834577
0.46468750000000003,-0.0013558526086953904
0.4649375,-0.0014008738503851993
0.4651875,-0.001446222607063612
0.46543750000000006,-0.0014932834786287221
0.46568750000000003,-0.0015434065051233281
0.4659375,-0.0015941248889107824
0.4661875,-0.0016475255923331434
0.4664375,-0.0017027127587321569
0.46668750000000003,-0.0017595333391309397
0.4669375,-0.001819278624716227
0.4671875,-0.0018811009527223569
0.4674375,-0.001945550804575709
0.46768750000000003,-0.002011848177317488
0.4679375,-0.0020807839092474942
0.4681875,-0.002153590577335702
0.4684375,-0.0022281743289246994
0.46868750000000003,-0.002306403465812565
0.4689375,-0.002387602505809997
0.4691875,-0.002471664904613397
0.46943749999999995,-0.0025597887982428784
0.46968750000000004,-0.0026509268274682914
0.4699375,-0.002746277310612183
0.4701875,-0.002845753814918258
0.47043749999999995,-0.0029488035538479743
0.47068750000000004,-0.0030562056736810634
0.4709375,-0.003169142959379869
0.4711875,-0.0032858911370219623
0.47143749999999995,-0.003407651474816237
0.47168750000000004,-0.003534667744720052
0.4719375,-0.0036681391535615384
0.4721875,-0.003806455551582518
0.47243749999999995,-0.003950840676253942
0.4726875,-0.004102119858756487
0.4729375,-0.0042595635510132715
0.4731875,-0.004424413478528217
0.47343749999999996,-0.004596758163607952
0.4736875,-0.004776345909028076
0.4739375,-0.004964072182730908
0.4741875,-0.00516035132525651
0.47443749999999996,-0.005366482021631315
0.4746875,-0.005581206231161989
0.4749375,-0.005805869599963477
0.4751875,-0.006040986719882611
0.47543750000000007,-0.006287573161330475
0.47568750000000004,-0.006545260480227677
0.4759375,-0.006815486695924501
0.4761875,-0.007098169745409718
0.47643750000000007,-0.007394803060098684
0.47668750000000004,-0.0077051907132565855
0.4769375,-0.008030542235318745
0.4771875,-0.008371655507147309
0.47743750000000007,-0.00873016451541788
0.47768750000000004,-0.009105380510046356
0.4779375,-0.009499033334612226
0.4781875,-0.009912117588298106
0.4784375,-0.010346109558693965
0.47868750000000004,-0.01080126994834653
0.4789375,-0.011279195561265012
0.4791875,-0.011781464906176068
0.4794375,-0.0123087076129293
0.47968750000000004,-0.01286305629694203
0.4799375,-0.013445146610753526
0.4801875,-0.014056928637237835
0.4804375,-0.014700026486614162
0.48068750000000005,-0.015376550910723513
0.4809375,-0.016087842999650874
0.4811875,-0.016835545542704382
0.48143749999999996,-0.017621991909222666
0.48168750000000005,-0.01844929306778966
0.4819375,-0.019319669826382828
0.4821875,-0.020235842706241063
0.48243749999999996,-0.02119949375359471
0.48268750000000005,-0.022213581471857147
0.4829375,-0.02328080423371111
0.4831875,-0.02440398766513039
0.48343749999999996,-0.025586778928640544
0.48368750000000005,-0.02683088078905646
0.4839375,-0.02814020090790445
0.4841875,-0.029518086500730418
0.48443749999999997,-0.030968013153474735
0.4846875,-0.03249358108816304
0.4849375,-0.03409887056651582
0.4851875,-0.03578698944088812
0.48543749999999997,-0.0375622272775315
0.4856875,-0.039428599162061415
0.4859375,-0.04139018768430164
0.4861875,-0.04345112097436779
0.48643749999999997,-0.04561585507556505
0.4866875,-0.04788825234735065
0.4869375,-0.05027199930089606
0.4871875,-0.052771420913153795
0.48743749999999997,-0.05539033555692577
0.48768750000000005,-0.05813234066216339
0.4879375,-0.061000737055039125
0.4881875,-0.06399844225641005
0.4884375000000001,-0.06712823051720146
0.48868750000000005,-0.07039126560622312
0.4889375,-0.07378900716875392
0.4891875,-0.07732171521277023
0.4894375000000001,-0.08098863200753686
0.48968750000000005,-0.08478781259038577
0.4899375,-0.08871593896184672
0.4901875,-0.09276812122191655
0.4904375000000001,-0.09693801557134307
0.49068750000000005,-0.10121629567375375
0.4909375,-0.10559240094094763
0.4911875,-0.11005301077901206
0.4914375,-0.11458245890094146
0.49168750000000006,-0.11916134719100266
0.4919375,-0.12376819890444424
0.4921875,-0.12837813344524568
0.49243750000000003,-0.13296313087820866
0.49268750000000006,-0.13749205005467022
0.49293750000000003,-0.14193107703802976
0.4931875,-0.14624268383505537
0.49343750000000003,-0.15038791871720447
0.49368750000000006,-0.15432566449276824
0.49393750000000003,-0.15801363468215524
0.4941875,-0.16140925503302295
0.4944375,-0.1644707129612156
0.49468750000000006,-0.16715816985067775
0.49493750000000003,-0.1694351358714157
0.4951875,-0.1712699684405634
0.4954375,-0.1726374400329153
0.49568750000000006,-0.17352032020786134
0.49593750000000003,-0.17391089347079733
0.4961875,-0.1738126470402045
0.4964375,-0.17324013730039617
0.49668750000000006,-0.17222161126033841
0.49693750000000003,-0.1707980883494088
0.4971875,-0.1690234380630351
0.4974375,-0.16696354814640443
0.4976875,-0.16469485925237465
0.49793750000000003,-0.16230226072599527
0.4981875,-0.15987638107844887
0.4984375,-0.15751038833179812
0.4986875,-0.15529643135177795
0.49893750000000003,-0.15332156814198233
0.4991875,-0.1516652306162827
0.4994375,-0.15039389199524314
0.4996875,-0.1495592082862972
0.49993750000000003,-0.14919527191205192
0.5001875,-0.14931700006340776
0.5004375,-0.14991940090684835
0.5006875,-0.15097782175218794
0.5009375,-0.15244912693864648
0.5011875,-0.15427375447972236
0.5014375,-0.15637878863283794
0.5016875000000001,-0.1586800707303995
0.5019374999999999,-0.1610876763649315
0.5021875,-0.16350848434153237
0.5024375,-0.16585016771289546
0.5026875,-0.16802459712536366
0.5029375,-0.1699508043016762
0.5031875,-0.17155740087300536
0.5034375,-0.17278436809188982
0.5036875000000001,-0.17358419654335078
0.5039374999999999,-0.17392241078226667
0.5041875,-0.1737772142610038
0.5044375,-0.17314017361909398
0.5046875,-0.17201340707292406
0.5049375,-0.17040956646117678
0.5051874999999999,-0.1683500746316533
0.5054375,-0.16586356796734736
0.5056875000000001,-0.16298430684587262
0.5059374999999999,-0.15975063350724666
0.5061875,-0.1562035365227665
0.5064375,-0.1523853539041245
0.5066875,-0.1483386319315567
0.5069375,-0.14410517114880672
0.5071874999999999,-0.1397249245321434
0.5074375,-0.13523666597140419
0.5076875,-0.13067562387603437
0.5079374999999999,-0.12607445762339417
0.5081875,-0.12146275962922728
0.5084375,-0.11686697607643816
0.5086875,-0.11231012445495654
0.5089375,-0.1078130772991896
0.5091874999999999,-0.10339289253705053
0.5094375,-0.09906419166884406
0.5096875,-0.09483872354576851
0.5099374999999999,-0.09072689587149921
0.5101875,-0.08673602451722998
0.5104374999999999,-0.08287186294850768
0.5106875,-0.07913848937507276
0.5109375,-0.07553851211284177
0.5111874999999999,-0.07207326000919274
0.5114375,-0.06874296099814883
0.5116875,-0.06554656811612941
0.5119374999999999,-0.06248326129868512
0.5121875,-0.05955054760856452
0.5124374999999999,-0.05674573776808577
0.5126875000000001,-0.05406571074484546
0.5129375,-0.05150700764268531
0.5131875000000001,-0.04906591186891819
0.5134375,-0.046738519010953355
0.5136875000000001,-0.0445204475452403
0.5139375,-0.04240797717302151
0.5141875,-0.04039723424312926
0.5144375000000001,-0.0384837678168149
0.5146875000000001,-0.03666346946603563
0.5149375,-0.03493228795265665
0.5151875000000001,-0.03328588850513585
0.5154375,-0.03172111243218917
0.5156875000000001,-0.03023382260440894
0.5159375,-0.028820358705118926
0.5161875,-0.02747718232446548
0.5164375000000001,-0.026200881811565463
0.5166875,-0.024987802184818497
0.5169375,-0.023835219348323576
0.5171875000000001,-0.022740377441849223
0.5174375,-0.021700067398372686
0.5176875000000001,-0.02071152751378446
0.5179375,-0.019772121871976366
0.5181875,-0.01887895379780053
0.5184375000000001,-0.018030399496048496
0.5186875,-0.01722379632727426
0.5189375,-0.01645697899693252
0.5191875,-0.01572756150161428
0.5194375,-0.015033850643803724
0.5196875000000001,-0.014374458189891843
0.5199375,-0.013747226722415334
0.5201875,-0.013150488196202445
0.5204375000000001,-0.012582661351815905
0.5206875,-0.012041837685272564
0.5209375,-0.011527419149878215
0.5211875,-0.01103731125929748
0.5214375,-0.01057091890630564
0.5216875000000001,-0.010126697350702908
0.5219375,-0.0097030822558771
0.5221875,-0.009299841469045323
0.5224375000000001,-0.00891552795302339
0.5226875,-0.00854917417149507
0.5229375,-0.008199077060251452
0.5231875,-0.00786594714865763
0.5234375,-0.00754817458497468
0.5236875000000001,-0.007244983127965629
0.5239375,-0.006955184629037298
0.5241875,-0.0066789926362466594
0.5244375000000001,-0.0064149333463037125
0.5246875,-0.006163105291062612
0.5249375000000001,-0.005922088201343056
0.5251875,-0.005692264032092861
0.5254375,-0.005472632821439987
0.5256875000000001,-0.0052623213647780345
0.5259375,-0.005061115886956517
0.5261875,-0.004869166371112354
0.5264375,-0.004685559778541562
0.5266875,-0.004509388766940965
0.5269375000000001,-0.004340896679262473
0.5271875,-0.004179985401363147
0.5274375,-0.00402592570892399
0.5276875000000001,-0.0038778711026897497
0.5279375,-0.0037365569501696975
0.5281875,-0.003600770007067477
0.5284375,-0.0034704868866951098
0.5286875,-0.0033461298603942977
0.5289375000000001,-0.0032269052798344017
0.5291874999999999,-0.003111603657437949
0.5294375,-0.0030019477773488438
0.5296875000000001,-0.002896747264182351
0.5299375,-0.002795216228579022
0.5301875,-0.0026983297305630044
0.5304375,-0.0026048952797668584
0.5306875,-0.002514981924231075
0.5309375000000001,-0.0024292115884869624
0.5311874999999999,-0.002346379689900803
0.5314375,-0.0022665888161055997
0.5316875,-0.0021905138395475286
0.5319375,-0.002117388243755367
0.5321875,-0.0020459789013354992
0.5324375,-0.0019783769645747343
0.5326875,-0.0019126767096587522
0.5329375000000001,-0.0018496588268444379
0.5331874999999999,-0.0017894763992214284
0.5334375,-0.0017308523152878665
0.5336875,-0.001675103073617673
0.5339375,-0.0016202082127345033
0.5341875,-0.0015685277503974494
0.5344375,-0.0015187511143725635
0.5346875,-0.001469534487940469
0.5349375000000001,-0.001423338703846993
0.5351874999999999,-0.0013780244369406079
0.5354375,-0.0013345976223510646
0.5356875,-0.0012924060882619512
0.5359375,-0.001251987539904311
0.5361875,-0.0012135326864156214
0.5364374999999999,-0.0011755802785099636
0.5366875,-0.001139239767852796
0.5369375000000001,-0.001103821499099417
0.5371874999999999,-0.0010705122905290856
0.5374375,-0.0010368434494325094
0.5376875,-0.0010058141939165387
0.5379375,-0.0009742717910333875
0.5381875,-0.0009453489050381121
0.5384374999999999,-0.0009163933597910114
0.5386875,-0.000888789187656508
0.5389375000000001,-0.0008616625759225071
0.5391874999999999,-0.0008358355638238648
0.5394375,-0.0008103973886314235
0.5396875,-0.0007850452085807232
0.5399375,-0.0007623353005902524
0.5401875,-0.0007384537343524065
0.5404374999999999,-0.0007172356916986437
0.5406875,-0.0006947106140996265
0.5409375000000001,-0.0006735381732839126
0.5411874999999999,-0.0006536044843498516
0.5414375,-0.0006336631555120763
0.5416875,-0.0006134690647128011
0.5419375,-0.0005953101808841143
0.5421875,-0.0005770098386659149
0.5424375,-0.0005583182249253116
0.5426875,-0.000542650581525784
0.5429375000000001,-0.0005249013625991867
0.5431874999999999,-0.0005075276767482053
0.5434375,-0.0004914929230789981
0.5436875,-0.00047682470166739366
0.5439375,-0.0004606057233000453
0.5441875,-0.0004457597191984555
0.5444375,-0.0004301729054609427
0.5446875,-0.0004148506379329439
0.5449375000000001,-0.0003997752373167273
0.5451874999999999,-0.00038866935446974426
0.5454375,-0.0003742268446945715
0.5456875000000001,-0.00035999065669003284
0.5459375,-0.0003459464637463939
0.5461875,-0.0003320809867913276
0.5464375,-0.0003151803744778737
0.5466875,-0.000301490626726621
0.5469375000000001,-0.0002879461745856547
0.5471875,-0.0002745403841914653
0.5474375,-0.00025939838558368964
0.5476875000000001,-0.00024199363253841046
0.5479375,-0.00022875564624354064
0.5481875,-0.00020869168697881292
0.5484375,-0.00019047460925391923
0.5486875,-0.00016940639906753763
0.5489375000000001,-0.00014786824175702255
0.5491875,-0.00012266675737285514
0.5494375,-0.00008464308071303983


==> data/dataNumExampleF2DistributionISSIPDist2x.csv <==
0.42018750000000005,-9.018291549531425e-6
0.4204375,-0.000047104563922258575
0.4206875,-0.00006596531817180154
0.42093749999999996,-0.00008202839419151249
0.42118750000000005,-0.00009530186063601778
0.4214375,-0.000107419358168218
0.4216875,-0.00011808220950496847
0.42193749999999997,-0.00012886177110524484
0.4221875,-0.00013854132457688832
0.4224375,-0.00014953385444693525
0.4226875,-0.00015943992402986406
0.42293749999999997,-0.00016791242978753088
0.4231875,-0.00017650328963017306
0.4234375,-0.00018520927523078395
0.4236875,-0.00019554339038371074
0.42393749999999997,-0.00020446077490463382
0.4241875,-0.00021241282982849876
0.4244375,-0.00022007414704923188
0.4246875,-0.0002282842756033844
0.42493749999999997,-0.00023766189751128503
0.42518750000000005,-0.00024611311889335464
0.4254375,-0.0002557057253351141
0.4256875,-0.00026297285824227243
0.4259375000000001,-0.0002718002742195771
0.42618750000000005,-0.00028033535696991954
0.4264375,-0.0002894195119780785
0.4266875,-0.00029862444261617705
0.4269375000000001,-0.0003065913070277658
0.42718750000000005,-0.0003156560720356284
0.4274375,-0.00032526794869746267
0.4276875,-0.00033367075359619586
0.4279375000000001,-0.0003435563309595109
0.42818750000000005,-0.0003522632263753552
0.4284375,-0.0003611267286551147
0.4286875,-0.00037144823002638496
0.4289375,-0.0003806294449424639
0.42918750000000006,-0.00038997513036012957
0.4294375,-0.00039948820667253367
0.4296875,-0.00041042997200068065
0.42993750000000003,-0.0004202819874138733
0.43018750000000006,-0.00043031041875719043
0.43043750000000003,-0.0004405185838074495
0.4306875,-0.00045005410970265313
0.43093750000000003,-0.0004606397715560891
0.43118750000000006,-0.0004714158274880529
0.43143750000000003,-0.0004835794103510713
0.4316875,-0.0004947407278001
0.4319375,-0.0005061038257400375
0.43218750000000006,-0.0005168493744306289
0.43243750000000003,-0.0005286365903088243
0.4326875,-0.0005406383871235559
0.4329375,-0.0005528592834638588
0.43318750000000006,-0.0005644986635130268
0.43343750000000003,-0.0005771801410436169
0.4336875,-0.0005900951421221511
0.4339375,-0.0006024542536019989
0.43418750000000006,-0.0006158601670314819
0.43443750000000003,-0.000629515369108243
0.4346875,-0.0006426422524442217
0.4349375,-0.0006557420230620109
0.4351875,-0.0006701969932272892
0.43543750000000003,-0.0006841533160430825
0.4356875,-0.0006991686102583833
0.4359375,-0.0007144693157366315
0.4361875,-0.0007293029960114448
0.43643750000000003,-0.0007452033852406156
0.4366875,-0.0007606544667585796
0.4369375,-0.0007761581024564445
0.4371875,-0.000793017054284463
0.43743750000000003,-0.0008094620812934254
0.4376875,-0.0008269945428678845
0.4379375,-0.0008441334419390652
0.4381875,-0.0008613767096170991
0.43843750000000004,-0.0008792535918340316
0.4386875,-0.000898243214065139
0.4389375,-0.0009176122572901033
0.4391875,-0.0009366503957873364
0.43943750000000004,-0.0009558519311847152
0.4396875,-0.0009757215727895014
0.4399375,-0.0009967338496109138
0.4401875,-0.001017465619786753
0.44043750000000004,-0.0010384148239271662
0.4406875,-0.001060063141762078
0.4409375,-0.0010821795906960818
0.4411875,-0.0011045591118233032
0.44143750000000004,-0.0011276626715944799
0.4416875,-0.0011519779363410715
0.4419375,-0.001175191794361998
0.4421875,-0.0012005654219772676
0.44243750000000004,-0.0012257866564049898
0.4426875,-0.00125226253168286
0.4429375,-0.0012777287215092546
0.4431875,-0.0013053761275112295
0.44343750000000004,-0.001332053048481112
0.4436875,-0.0013602503055369995
0.4439375,-0.0013897711392031366
0.4441875,-0.0014183877318134541
0.44443750000000004,-0.0014492416982702907
0.4446875,-0.001480107265667115
0.4449375,-0.0015108207229599557
0.4451875,-0.0015438091485946914
0.44543750000000004,-0.0015760135727414535
0.4456875,-0.001610522576327005
0.4459375,-0.0016451507106752879
0.4461875,-0.0016797471687515094
0.44643750000000004,-0.0017166937083094198
0.4466875,-0.001752993214763199
0.4469375,-0.00179101720440268
0.4471875,-0.0018306063655993562
0.44743750000000004,-0.0018696407870681462
0.4476875,-0.0019104588068910872
0.4479375,-0.001952099891730277
0.4481875,-0.0019949167221081725
0.44843750000000004,-0.0020379574917377343
0.4486875,-0.0020835389057851095
0.4489375,-0.002128755723407232
0.4491875,-0.0021759136111372188
0.44943750000000005,-0.002224079021378789
0.4496875,-0.002273596685181312
0.4499375,-0.002323543333726318
0.4501875,-0.002376200737885158
0.45043750000000005,-0.002428720178729552
0.4506875,-0.0024833720741980272
0.4509375,-0.0025392531003924387
0.4511875,-0.0025967001566643486
0.45143750000000005,-0.0026548216876501355
0.4516875,-0.0027152260930040266
0.4519375,-0.0027770359271433245
0.4521875,-0.002840575301467054
0.45243750000000005,-0.0029049794927056825
0.4526875,-0.002972471952926112
0.4529375,-0.003040302289923744
0.4531875,-0.003110682610882595
0.45343750000000005,-0.003182142985611455
0.4536875,-0.0032568851712186362
0.4539375,-0.003332197508142975
0.4541875,-0.003410270616873667
0.45443750000000005,-0.003489667501586159
0.4546875,-0.003572568190115829
0.4549375,-0.003656302129737917
0.4551875,-0.0037423005643306907
0.45543750000000005,-0.0038313751138861
0.4556875,-0.003922739127431711
0.4559375,-0.004016697333643014
0.4561875,-0.004112479626979105
0.45643750000000005,-0.004211625002155943
0.4566875,-0.004313379865461628
0.4569375,-0.004417318840121744
0.45718749999999997,-0.004524871455872034
0.45743750000000005,-0.004634680145289329
0.4576875,-0.00474827901705392
0.4579375,-0.004864946035530112
0.4581875,-0.004984267277934512
0.45843750000000005,-0.0051076752638235835
0.4586875,-0.005233849371082002
0.4589375,-0.005364222228094812
0.4591875,-0.0054984015948886175
0.45943750000000005,-0.005635693754017589
0.4596875,-0.005777634545956648
0.4599375,-0.005922944655965538
0.4601875,-0.006073063074798069
0.46043750000000006,-0.006227614885932554
0.4606875,-0.006385947107086497
0.4609375,-0.006548902662651331
0.46118750000000003,-0.006717329165262095
0.46143750000000006,-0.006889991743538472
0.46168750000000003,-0.007069038778854976
0.4619375,-0.007252055033392619
0.46218750000000003,-0.007440502045546445
0.46243750000000006,-0.007635243914445994
0.46268750000000003,-0.007835098901584934
0.4629375,-0.008041540215934728
0.4631875,-0.00825424933110808
0.46343750000000006,-0.00847267199162813
0.46368750000000003,-0.008697698545572674
0.4639375,-0.008930225410672057
0.4641875,-0.009169132000827383
0.46443750000000006,-0.009415923436458648
0.46468750000000003,-0.00967032494146832
0.4649375,-0.009931845343143082
0.4651875,-0.010201415120227292
0.46543750000000006,-0.010479305915327704
0.46568750000000003,-0.010766468009210037
0.4659375,-0.011061857465412887
0.4661875,-0.011367034785432044
0.4664375,-0.011681791166166407
0.46668750000000003,-0.01200571678991236
0.4669375,-0.012339807093525645
0.4671875,-0.012685066669028567
0.4674375,-0.013040539879438102
0.46768750000000003,-0.013407253265367585
0.4679375,-0.013786179876555688
0.4681875,-0.014177194965091237
0.4684375,-0.01457998934832614
0.46868750000000003,-0.014995641034736724
0.4689375,-0.01542523955620986
0.4691875,-0.015867942830406146
0.46943749999999995,-0.016324868433778825
0.46968750000000004,-0.0167965027226607
0.4699375,-0.017283994809901733
0.4701875,-0.017787160729284837
0.47043749999999995,-0.018306008971982805
0.47068750000000004,-0.018841680011761758
0.4709375,-0.019395389465062002
0.4711875,-0.019966445998271246
0.47143749999999995,-0.02055610066156828
0.47168750000000004,-0.021164983666800648
0.4719375,-0.021794383896619487
0.4721875,-0.02244369664078149
0.47243749999999995,-0.02311483250507179
0.4726875,-0.023807338382018012
0.4729375,-0.024523164444514998
0.4731875,-0.025261798964220886
0.47343749999999996,-0.026024651138990225
0.4736875,-0.026812519819925624
0.4739375,-0.02762685602524393
0.4741875,-0.02846724494239506
0.47443749999999996,-0.029335179917983213
0.4746875,-0.030231548290149707
0.4749375,-0.031157884680274174
0.4751875,-0.03211445091316585
0.47543750000000007,-0.03310166365082424
0.47568750000000004,-0.03412107457872957
0.4759375,-0.03517367614685864
0.4761875,-0.03626110236676678
0.47643750000000007,-0.03738314012534083
0.47668750000000004,-0.03854145627553131
0.4769375,-0.03973711256076426
0.4771875,-0.040971184440900206
0.47743750000000007,-0.04224537792306748
0.47768750000000004,-0.043559553347999116
0.4779375,-0.04491543118141961
0.4781875,-0.04631411870663303
0.4784375,-0.04775672360370174
0.47868750000000004,-0.049244965593046086
0.4789375,-0.050779289897871144
0.4791875,-0.05236024234950349
0.4794375,-0.053989466943072315
0.47968750000000004,-0.05566800867106722
0.4799375,-0.05739749397693997
0.4801875,-0.05917768132966355
0.4804375,-0.06101011490719358
0.48068750000000005,-0.06289567667966464
0.4809375,-0.06483518668383653
0.4811875,-0.0668299993453752
0.48143749999999996,-0.06887956751997547
0.48168750000000005,-0.07098506615465539
0.4819375,-0.07314695686718017
0.4821875,-0.07536557952083851
0.48243749999999996,-0.07764113757561975
0.48268750000000005,-0.07997428510821786
0.4829375,-0.08236369810484923
0.4831875,-0.08480967239741018
0.48343749999999996,-0.08731169565800387
0.48368750000000005,-0.08986902893388649
0.4839375,-0.09248068638543756
0.4841875,-0.0951460125670752
0.48443749999999997,-0.09786226369972513
0.4846875,-0.10062817732704853
0.4849375,-0.10344155510956174
0.4851875,-0.10629983723054667
0.48543749999999997,-0.10920065188025417
0.4856875,-0.11213949872651419
0.4859375,-0.11511376248392877
0.4861875,-0.11811801331634075
0.48643749999999997,-0.12114813526031296
0.4866875,-0.12419892586942038
0.4869375,-0.12726467552002996
0.4871875,-0.13033915517104605
0.48743749999999997,-0.13341560730716936
0.48768750000000005,-0.1364873350697338
0.4879375,-0.1395453322929594
0.4881875,-0.14258184501124072
0.4884375000000001,-0.1455880169247648
0.48868750000000005,-0.14855450317014077
0.4889375,-0.15147150020005481
0.4891875,-0.15432878551546803
0.4894375000000001,-0.15711576714873443
0.48968750000000005,-0.15982213377688936
0.4899375,-0.16243556836439088
0.4901875,-0.16494536652787808
0.4904375000000001,-0.167340176029433
0.49068750000000005,-0.1696086926825936
0.4909375,-0.171739779058804
0.4911875,-0.1737225942749857
0.4914375,-0.17554673489640754
0.49168750000000006,-0.17720238434296331
0.4919375,-0.17868105675008672
0.4921875,-0.17997341491680163
0.49243750000000003,-0.1810723798289207
0.49268750000000006,-0.18197324788239636
0.49293750000000003,-0.18267100057086427
0.4931875,-0.1831627571803702
0.49343750000000003,-0.1834473500393337
0.49368750000000006,-0.1835254590520498
0.49393750000000003,-0.18339973075674165
0.4941875,-0.18307487260393812
0.4944375,-0.18255830451899752
0.49468750000000006,-0.18185786654155994
0.49493750000000003,-0.18098532171874795
0.4951875,-0.179953992523173
0.4954375,-0.17877927233592902
0.49568750000000006,-0.17747851447007001
0.49593750000000003,-0.17607087723253412
0.4961875,-0.17457712568843486
0.4964375,-0.17301939852881532
0.49668750000000006,-0.17142093218836107
0.49693750000000003,-0.16980574952124874
0.4971875,-0.1681989014434826
0.4974375,-0.16662378778588777
0.4976875,-0.1651052489619612
0.49793750000000003,-0.16366686031291622
0.4981875,-0.16233112128496147
0.4984375,-0.16111907038724643
0.4986875,-0.16004991700060595
0.49893750000000003,-0.15914069823271831
0.4991875,-0.15840539526384995
0.4994375,-0.1578569707152616
0.4996875,-0.15750368834749723
0.49993750000000003,-0.15735125349763485
0.5001875,-0.15740213322719196
0.5004375,-0.15765550471761045
0.5006875,-0.15810727154774748
0.5009375,-0.15875071808137392
0.5011875,-0.15957434366903475
0.5014375,-0.1605655116191651
0.5016875000000001,-0.16170838745864136
0.5019374999999999,-0.16298480613523614
0.5021875,-0.16437459922073588
0.5024375,-0.16585595188152358
0.5026875,-0.16740577748257995
0.5029375,-0.1689995285717646
0.5031875,-0.17061390728694803
0.5034375,-0.17222377121923274
0.5036875000000001,-0.17380482868653485
0.5039374999999999,-0.17533341067704006
0.5041875,-0.1767867930874535
0.5044375,-0.1781434913867164
0.5046875,-0.17938351588347745
0.5049375,-0.180488590206362
0.5051874999999999,-0.1814423243817881
0.5054375,-0.18223034856960924
0.5056875000000001,-0.18284040477133764
0.5059374999999999,-0.18326181624981394
0.5061875,-0.18348782963533766
0.5064375,-0.1835120967353062
0.5066875,-0.18333095124629972
0.5069375,-0.18294274316409742
0.5071874999999999,-0.18234773218493255
0.5074375,-0.18154796027512815
0.5076875,-0.18054768323440007
0.5079374999999999,-0.17935092243954925
0.5081875,-0.1779647425885013
0.5084375,-0.1763962076225467
0.5086875,-0.17465512828968993
0.5089375,-0.17275038298005607
0.5091874999999999,-0.17069210097630472
0.5094375,-0.16849092244661656
0.5096875,-0.1661578537500068
0.5099374999999999,-0.16370413128743824
0.5101875,-0.16114109716675887
0.5104374999999999,-0.15848008689908052
0.5106875,-0.15573173914106667
0.5109375,-0.15290826088653797
0.5111874999999999,-0.1500198175346021
0.5114375,-0.14707682323563603
0.5116875,-0.14408929658481257
0.5119374999999999,-0.1410668160520806
0.5121875,-0.1380184855504476
0.5124374999999999,-0.1349523158339841
0.5126875000000001,-0.13187757775069667
0.5129375,-0.12880123393033055
0.5131875000000001,-0.12573030782737948
0.5134375,-0.12267129171500549
0.5136875000000001,-0.11963015401428619
0.5139375,-0.11661234830279035
0.5141875,-0.11362282978037896
0.5144375000000001,-0.11066547598962712
0.5146875000000001,-0.10774491284655136
0.5149375,-0.10486525798469992
0.5151875000000001,-0.10202908456803328
0.5154375,-0.09923914200522166
0.5156875000000001,-0.09649780648570926
0.5159375,-0.09380650569579173
0.5161875,-0.09116813906710723
0.5164375000000001,-0.08858350428283597
0.5166875,-0.0860537188165347
0.5169375,-0.08357964234083226
0.5171875000000001,-0.08116189794099053
0.5174375,-0.07880028981640427
0.5176875000000001,-0.07649623496410328
0.5179375,-0.0742491607527415
0.5181875,-0.07205893824788073
0.5184375000000001,-0.06992529409993203
0.5186875,-0.06784782545237847
0.5189375,-0.06582540905261491
0.5191875,-0.06385863967323827
0.5194375,-0.06194620202198708
0.5196875000000001,-0.06008731102612232
0.5199375,-0.0582811142671731
0.5201875,-0.05652670244923806
0.5204375000000001,-0.05482250906425652
0.5206875,-0.05316875481461179
0.5209375,-0.05156379846105735
0.5211875,-0.05000658287739389
0.5214375,-0.04849545483485734
0.5216875000000001,-0.04702986235089572
0.5219375,-0.04560935458088184
0.5221875,-0.04423221043144003
0.5224375000000001,-0.042897321978900366
0.5226875,-0.04160358361020466
0.5229375,-0.04034927892024944
0.5231875,-0.03913454997368574
0.5234375,-0.037957697429354065
0.5236875000000001,-0.0368176522925857
0.5239375,-0.03571336030822101
0.5241875,-0.03464316377070867
0.5244375000000001,-0.0336072828104753
0.5246875,-0.03260409383214894
0.5249375000000001,-0.031632034863049836
0.5251875,-0.030690678363365545
0.5254375,-0.029779753618125644
0.5256875000000001,-0.02889771428540249
0.5259375,-0.028043661912097798
0.5261875,-0.02721672006667059
0.5264375,-0.026415407708357125
0.5266875,-0.025640148502226342
0.5269375000000001,-0.02488950360085811
0.5271875,-0.02416268521126616
0.5274375,-0.023458296106617926
0.5276875000000001,-0.022776274071536016
0.5279375,-0.02211642896516866
0.5281875,-0.02147747578904007
0.5284375,-0.020858098483382215
0.5286875,-0.020258909702943535
0.5289375000000001,-0.019678631632132796
0.5291874999999999,-0.019116643886294818
0.5294375,-0.018571706280036224
0.5296875000000001,-0.01804451711453231
0.5299375,-0.017533871138811497
0.5301875,-0.017038637227290394
0.5304375,-0.016558816004292716
0.5306875,-0.016094597839199316
0.5309375000000001,-0.01564484318593693
0.5311874999999999,-0.015208425244190336
0.5314375,-0.01478618091772482
0.5316875,-0.014377011939316429
0.5319375,-0.01398048586321661
0.5321875,-0.013594944480493592
0.5324375,-0.013222467908161964
0.5326875,-0.012861421764351734
0.5329375000000001,-0.012510771735965882
0.5331874999999999,-0.012171470005396152
0.5334375,-0.011842504581126841
0.5336875,-0.011523535151894033
0.5339375,-0.011212981063061336
0.5341875,-0.010913032468398465
0.5344375,-0.010622126777327757
0.5346875,-0.01033930305511237
0.5349375000000001,-0.010065607312762664
0.5351874999999999,-0.009800095597767079
0.5354375,-0.00954183130246676
0.5356875,-0.009291303554257078
0.5359375,-0.009048782563063722
0.5361875,-0.008812756890053038
0.5364374999999999,-0.008584346199414467
0.5366875,-0.008362648664917312
0.5369375000000001,-0.008146768603135133
0.5371874999999999,-0.007937259195232988
0.5374375,-0.0077344352167255616
0.5376875,-0.007536817772197262
0.5379375,-0.0073455886698156475
0.5381875,-0.007159879015295876
0.5384374999999999,-0.006978825181550384
0.5386875,-0.006803034316885351
0.5389375000000001,-0.006632856380876557
0.5391874999999999,-0.006466837690566501
0.5394375,-0.006306212296202366
0.5396875,-0.006150136893579451
0.5399375,-0.005997166970192308
0.5401875,-0.005849772711041824
0.5404374999999999,-0.0057058109194780895
0.5406875,-0.005566562469226104
0.5409375000000001,-0.005431195987445289
0.5411874999999999,-0.005298275055386197
0.5414375,-0.005170320764228046
0.5416875,-0.00504589919756487
0.5419375,-0.004924191822331724
0.5421875,-0.00480651712435054
0.5424375,-0.0046907302612616475
0.5426875,-0.004579397808051501
0.5429375000000001,-0.004471089546964181
0.5431874999999999,-0.004364993929695882
0.5434375,-0.004261848712975188
0.5436875,-0.004161353603608725
0.5439375,-0.004064264192822055
0.5441875,-0.003969035824641234
0.5444375,-0.0038770621438246945
0.5446875,-0.003786910710887852
0.5449375000000001,-0.003699014024177415
0.5451874999999999,-0.0036141563331751943
0.5454375,-0.003530787111886787
0.5456875000000001,-0.0034497064204926176
0.5459375,-0.0033706035348100025
0.5461875,-0.003294293855821477
0.5464375,-0.0032192089506627615
0.5466875,-0.0031461795141282047
0.5469375000000001,-0.0030756454727840906
0.5471875,-0.0030061671459441107
0.5474375,-0.0029385780204470263
0.5476875000000001,-0.0028725698931289147
0.5479375,-0.0028089897323595476
0.5481875,-0.0027462534288208653
0.5484375,-0.002685222323392193
0.5486875,-0.0026255760912169
0.5489375000000001,-0.0025681886201001573
0.5491875,-0.0025108173191957196
0.5494375,-0.0024562709603814584
0.5496875000000001,-0.0024022955907583043
0.5499375,-0.002350430982207977
0.5501875,-0.0022984142211708468
0.5504375,-0.0022490863782526514
0.5506875,-0.0022001732907451156
0.5509375000000001,-0.002152594110427368
0.5511875,-0.0021060080635650134
0.5514375,-0.002061344408237833
0.5516875000000001,-0.002016305386218714
0.5519375,-0.0019729693110021973
0.5521875,-0.001931483215046843
0.5524375,-0.0018895151915624708
0.5526875,-0.0018500055981343494
0.5529375000000001,-0.0018106117332378588
0.5531875,-0.0017723115249966472
0.5534375,-0.0017347347492194225
0.5536875000000001,-0.0016982010620511488
0.5539375,-0.001662345952588563
0.5541875,-0.0016273105493370696
0.5544375,-0.001593262815198598
0.5546875,-0.0015598163453731397
0.5549375000000001,-0.00152798947109088
0.5551875,-0.0014953739113020466
0.5554375,-0.0014641513168989683
0.5556875000000001,-0.0014338261753461619
0.5559375,-0.001403996226610717
0.5561875000000001,-0.0013748286044166563
0.5564375,-0.0013465171510230192
0.5566875,-0.0013186376770993114
0.5569375000000001,-0.0012906827523596512
0.5571875,-0.0012649226191761996
0.5574375,-0.0012381543720887175
0.5576875,-0.0012126497488767927
0.5579375,-0.0011886179608703367
0.5581875000000001,-0.001163519026443742
0.5584375,-0.0011396439747774286
0.5586875,-0.0011165129801995175
0.5589375000000001,-0.0010936626082574113
0.5591875,-0.001070591828606443
0.5594375,-0.0010496518407990649
0.5596875,-0.001027526841030284
0.5599375,-0.0010065684473750261
0.5601875000000001,-0.0009853329456382225
0.5604374999999999,-0.0009662163008881802
0.5606875,-0.0009458381136367618
0.5609375000000001,-0.0009265942637608012
0.5611875,-0.0009070222175728329
0.5614375,-0.0008895602049572318
0.5616875,-0.000870766567958264
0.5619375,-0.0008530789579783616
0.5621875000000001,-0.0008350171683664945
0.5624374999999999,-0.0008180485579214032
0.5626875,-0.0008017050212284424
0.5629375,-0.0007846834634612911
0.5631875,-0.0007687440332926224
0.5634375,-0.0007523727085896064
0.5636875,-0.0007370725119118056
0.5639375,-0.0007213219376972172
0.5641875000000001,-0.0007069246107479748
0.5644374999999999,-0.0006925417912166598
0.5646875,-0.0006776758277307489
0.5649375,-0.0006630856240668548
0.5651875,-0.000649550938962034
0.5654375,-0.0006355025224427013
0.5656875,-0.0006217118761790609
0.5659375,-0.0006089707462473906
0.5661875000000001,-0.0005956873333698598
0.5664374999999999,-0.0005826452252159703
0.5666875,-0.0005706475523892434
0.5669375,-0.000558081018486192
0.5671875,-0.0005457407227105183
0.5674375,-0.0005336219409935601
0.5676874999999999,-0.0005225467907861968
0.5679375,-0.0005108655213471409
0.5681875000000001,-0.0004993923964733943
0.5684374999999999,-0.00048812323123501717
0.5686875,-0.0004778978652355408
0.5689375,-0.0004670323668537148
0.5691875,-0.00045635896663711293
0.5694375,-0.0004458739632015856
0.5696874999999999,-0.0004355737684466971
0.5699375,-0.0004242161860080318
0.5701875,-0.0004142701170404328
0.5704374999999999,-0.00040449904170866794
0.5706875,-0.0003948998012876586
0.5709375,-0.0003841880721553597
0.5711875,-0.0003758224597998645
0.5714375,-0.0003658144679136386
0.5716874999999999,-0.00035686980731090086
0.5719375,-0.00034676511068808616
0.5721875,-0.0003381312811538118
0.5724374999999999,-0.0003296505006986888
0.5726875,-0.00031997385238581675
0.5729374999999999,-0.0003117911316060153
0.5731875,-0.0003023840975450991
0.5734375,-0.000294492143307559
0.5736874999999999,-0.00028437046329254185
0.5739375,-0.0002767575009240324
0.5741875,-0.00026787235234069736
0.5744374999999999,-0.0002580972344849292
0.5746875,-0.0002508974091388707
0.5749374999999999,-0.00024238767150671622
0.5751875000000001,-0.0002329606896607789
0.5754375,-0.0002246906658989774
0.5756875000000001,-0.00021697185758144232
0.5759375,-0.00020787950845283746
0.5761875000000001,-0.000199988812493794
0.5764375,-0.00018960447163989173
0.5766875,-0.00018084208827753458
0.5769375000000001,-0.00017219327073394412
0.5771875000000001,-0.00016366117612799885
0.5774375,-0.00015369384935321183
0.5776875000000001,-0.00014540560070221245
0.5779375,-0.0001344732376227357
0.5781875000000001,-0.0001248648533285832
0.5784375,-0.00011415539594207411
0.5786875,-0.0001007001531619602
0.5789375000000001,-0.00008864902434562087
0.5791875,-0.0000754455335434097
0.5794375,-0.000057893799498998705
0.5796875000000001,-0.00003477831442538628


==> data/dataNumExampleIntForceF2DDappDist05x.csv <==
0.00008,3.635755224662418e-9
0.0001,2.878832547348331e-9
0.00012828427124746193,2.8792645628827884e-9
0.00016828427124746193,2.8795303086415203e-9
0.00022485281374238575,2.879060823079982e-9
0.000296406989022379,2.8772669941057316e-9
0.00038691665701425713,2.8729005008276687e-9
0.0005014033374622464,2.864102871535934e-9
0.0006462188062492514,2.8494364229247893e-9
0.0008293974949660343,2.830457451752366e-9
0.0010611022450252422,2.820353062205072e-9
0.001354188146972095,2.8686697045587906e-9
0.0016926145957414942,3.0709352560887027e-9
0.002083395798337298,3.536095471989853e-9
0.0025346310633631635,4.200339437376854e-9
0.0030556726668242353,4.2635047159400585e-9
0.003657319686858723,1.1099589442009616e-9
0.004352041824806818,-1.0097328043134901e-8
0.005154237851519469,-2.9681109972590214e-8
0.006080534035450264,-2.2040638827935943e-8
0.0070707863094345985,1.2798888264498043e-7
0.00812941051964122,5.385431697674248e-7
0.009261127404194746,8.932799730604346e-7
0.010470983644430887,-5.132624893433579e-7
0.011764374369634916,-7.076204653136409e-6
0.013147067215619077,-0.000018629160704941583
0.01462522804442368,-0.000012174134904147094
0.01620544843983415,0.00008488827764266405
0.017894775101325127,0.00034247826052968833
0.01970074126750852,0.00044966117868011635
0.021631400309212494,-0.0011201775658590263
0.023695361641993515,-0.006679960042677485
0.025901829118226628,-0.01085225374078802
0.028260642069976364,0.024033903515123495
0.0306194550217261,0.2483448438423388
0.03297826797347583,0.433675135550313
0.035701990558797206,0.48317598075923585
0.0395539159791006,0.5080033105966137
0.04500136114974335,0.5169335249471175
0.05270521199035015,0.5115218452916324
0.055428934575671523,0.5071868126952819
0.05987675493229258,0.49845593991630877
0.06714001515981624,0.4810550904408157
0.0697079654400185,0.4741939706831283
0.0739014106875736,0.4623467674097897
0.0807492781014463,0.4415212428224843
0.0831703648439542,0.43377081587726085
0.08712398293872847,0.42071755764165664
0.09358021425208285,0.398411500984965
0.09586283672337376,0.3902472533136967
0.0995903436100894,0.3766148721301703
0.10567733686686513,0.3535747611815427
0.1078294139713166,0.34520239489282534
0.1113437411666715,0.3312808057499199
0.11708261344520873,0.3078819107133304
0.12519860445424305,0.2733832167708804
0.12736769429066763,0.2638808624837767
0.13090980316099915,0.24810435984301796
0.13669404272479804,0.22163482742135732
0.1387390802345829,0.21206166742962607
0.14207861250379947,0.19617998058086838
0.14753204586322574,0.16955726280145172
0.15524436528162427,0.1303467665213832
0.1579710819613374,0.11600733376043343
0.16242379165362616,0.09200350799781802
0.16969503613286122,0.05100508374219612
0.1722658092723274,0.03588833480531925
0.1742658092723274,0.02385858055803028
0.17753179559603832,0.003640158324314774
0.18215059774955533,-0.026480901089866407
0.18868257039697714,-0.07403912281020826
0.19074816151495444,-0.09141342830604444
0.19366934848831532,-0.1215961796012204
0.19459310891901874,-0.13633089898287803
0.19488522761635482,-0.14671364510067741
0.19489049807912176,-0.1477486523888129
0.19489096392661706,-0.14804702785328966
0.19489101147197796,-0.14813497056215688
0.19489108911322717,-0.14819850579436447
0.19489111366554596,-0.14829782566641503
0.19489115375931465,-0.14830634261393194
0.1948911679346025,-0.1482494823129625


==> data/dataNumExampleIntForceF2DDappDist1x.csv <==
0.00032,3.9031664844646485e-9
0.00034,3.806477327783497e-9
0.00036828427124746196,3.81927813680738e-9
0.00040828427124746196,3.845514913447534e-9
0.00046485281374238573,3.896598210761937e-9
0.0005448528137423857,3.9914490046477624e-9
0.0006579898987322335,4.1589241842054925e-9
0.0008179898987322335,4.431672001592446e-9
0.0010203756689830098,4.766223908603262e-9
0.00127637566898301,5.0171630461282035e-9
0.0016001929013842522,4.731940526914169e-9
0.0020097929013842527,2.7940821253902293e-9
0.00252790047322624,-2.9917922583777568e-9
0.0031832604732262406,-1.5238506893833215e-8
0.003940005018058468,-2.9395750625327288e-8
0.004813818351391801,-2.2010295988583728e-8
0.0058228110778347705,7.000274845903043e-8
0.0069878955222792164,3.450859195897049e-7
0.008333219157536511,7.777643332290696e-7
0.00988666508346244,6.002596204049415e-7
0.011680429930472164,-2.891401510565772e-6
0.01359804521331484,-0.00001248800147128637
0.01564806218132595,-0.00002080498941094827
0.017839622504574725,0.000011007324993067558
0.02018249903944457,0.00015945199876640087
0.022687139408871737,0.00042631089003181827
0.02536471259158013,0.0003334118907588543
0.028227158728068323,-0.0016509434814388907
0.031287242365449344,-0.007177438467934921
0.03455860937857871,-0.011011523806717195
0.03805584782129988,0.015794235200161086
0.04179455297916201,0.17899269818135527
0.045533258137024135,0.41450712687615376
0.04985034299564882,0.47553244779279424
0.055311071397840826,0.5000443697727766
0.06303370756465672,0.507562142073608
0.06576407176575272,0.5068727579927069
0.07022273783551741,0.5035923919630962
0.07750370903844009,0.49433206423599785
0.0800779210940454,0.4902230480016311
0.08428159177801473,0.48279590125993826
0.09114615725962885,0.4691033815758746
0.09357314766060308,0.4638721515479132
0.0975364063892828,0.45494949889670316
0.10400838079188074,0.43946466673878054
0.11316113476736625,0.4158804456911163
0.12096662958416694,0.3943724215410741
0.13200526621511935,0.3619643794084854
0.14141904716435272,0.3325779191080397
0.14910536712300432,0.3074208980872219
0.15997546505326843,0.2700453101761915
0.1688508628476786,0.23793480872317002
0.17678925996593978,0.2079514391470661
0.17959590718297688,0.1970530404685627
0.18417914289613913,0.17890516977865473
0.19166353547490475,0.14828819434552457
0.20224806496591963,0.10269704834858429
0.21089029710606197,0.06315206748855853
0.2195325292462043,0.020960152295053297
0.22817476138634665,-0.024942824195120575
0.23632273598752396,-0.0742267443877049
0.23867485365219393,-0.09062754790678779
0.24200125035386755,-0.11813682224743649
0.24317730918620253,-0.13119904958746267
0.24359310877391174,-0.13728839224854275
0.24374011612795363,-0.13993451204558818
0.24398017813184647,-0.14591506635648008
0.2440013968157037,-0.14672090899725232
0.24403604678134613,-0.14839515713134716
0.2440501925705843,-0.14946504923908177
0.24405596756485803,-0.15011637550432944
0.24405832519639772,-0.1505104735813586
0.24405928769544336,-0.15073595623221842
0.24406085944980316,-0.15152212648872118
0.24406150111583358,-0.15133658640194303
0.24406155783163375,-0.15149145206319464
0.2440616085597876,-0.15143335961536786
0.24406165182090253,-0.15151507419163407
0.24406169260787286,-0.15122375436437968


==> data/dataNumExampleIntForceF2ISSIPDist05x.csv <==
0.00008,3.808265411353595e-9
0.0001,3.0284304231020798e-9
0.00012828427124746193,3.028918907355127e-9
0.00016828427124746193,3.0290797509158196e-9
0.00022485281374238575,3.0288331565042625e-9
0.000296406989022379,3.027130102140063e-9
0.00038691665701425713,3.022888120374212e-9
0.0005014033374622464,3.0145080875954022e-9
0.0006462188062492514,3.0002636486337053e-9
0.0008293974949660343,2.9808456120106186e-9
0.0010611022450252422,2.9690539471438626e-9
0.001354188146972095,3.0111502874463625e-9
0.0016926145957414942,3.200893730626042e-9
0.002083395798337298,3.6500272665440647e-9
0.0025346310633631635,4.318798166313975e-9
0.0030556726668242353,4.479431450765681e-9
0.003657319686858723,1.6505309757830489e-9
0.004352041824806818,-8.974802581662722e-9
0.005154237851519469,-2.859816562728046e-8
0.006080534035450264,-2.5350716303940146e-8
0.0070707863094345985,1.1079093963084485e-7
0.00812941051964122,5.059310193566979e-7
0.009261127404194746,9.019324197223622e-7
0.010470983644430887,-2.7062381555142956e-7
0.011764374369634916,-6.3530429896818674e-6
0.013147067215619077,-0.000017937662521075315
0.01462522804442368,-0.000014907259105301218
0.01620544843983415,0.0000713073204490211
0.017894775101325127,0.00031906156270458674
0.01970074126750852,0.0004769552099626595
0.021631400309212494,-0.0008549671725899127
0.023695361641993515,-0.006087120048308886
0.025901829118226628,-0.011231744077235928
0.028260642069976364,0.017218312423796747
0.0306194550217261,0.2090730386539225
0.03297826797347583,0.4294228942201345
0.035701990558797206,0.48465782561072307
0.0395539159791006,0.5116786831871379
0.04500136114974335,0.5216918168654086
0.05270521199035015,0.5168740688681622
0.055428934575671523,0.5126558659370932
0.05987675493229258,0.5040655699860377
0.06714001515981624,0.4868147881713114
0.0697079654400185,0.479993029450403
0.0739014106875736,0.46819827723161156
0.0807492781014463,0.44744387612308817
0.0831703648439542,0.4397137273723416
0.08712398293872847,0.42669074275027236
0.09358021425208285,0.4044295268775151
0.09586283672337376,0.3962797548495883
0.0995903436100894,0.38267102073355086
0.10567733686686513,0.3596678070620035
0.1078294139713166,0.3513083434731737
0.1113437411666715,0.33740835574986927
0.11708261344520873,0.31404488280377496
0.12519860445424305,0.2796013733275476
0.12736769429066763,0.2701163190461575
0.13090980316099915,0.25436694672627225
0.13669404272479804,0.22794731127417067
0.1387390802345829,0.21839417216446588
0.14207861250379947,0.20254644548696826
0.14753204586322574,0.17598806797277278
0.15524436528162427,0.1368923494913331
0.1579710819613374,0.12260490296440547
0.1599710819613374,0.11195647568936201
0.16323706828504833,0.09424344820437702
0.16785587043856534,0.06845121380098637
0.17438784308598715,0.030223797002048178
0.17669724416274565,0.016116115542303314
0.17996323048645657,-0.00448991467811545
0.18458203263997358,-0.035319675484032365
0.1911140052873954,-0.08478400871662836
0.1931795964053727,-0.10357786807704455
0.19610078337873357,-0.14843245044594902
0.196101496559147,-0.14864311130688115
0.19610178771383158,-0.14874962582311757
0.19610226316744053,-0.1490024214583912
0.19610245727056358,-0.14939356171386395
0.19610247708113063,-0.14917568473083356
0.19610250213973607,-0.14933243411768204
0.1961025088369301,-0.14924516070588464
0.1961025115710481,-0.14916233299456513
0.19610251483642896,-0.1491749397578051
0.19610251775707438,-0.14919465947272095


==> data/dataNumExampleIntForceF2ISSIPDist1x.csv <==
0.00032,3.935784392838926e-9
0.00034,3.831506341367419e-9
0.00036828427124746196,3.841778742352808e-9
0.00040828427124746196,3.864587705404432e-9
0.00046485281374238573,3.910737803036746e-9
0.0005448528137423857,3.9986771810385235e-9
0.0006579898987322335,4.157557159656378e-9
0.0008179898987322335,4.422844694651484e-9
0.0010203756689830098,4.7620462156894305e-9
0.00127637566898301,5.051923497589872e-9
0.0016001929013842522,4.885266718934744e-9
0.0020097929013842527,3.222294639448897e-9
0.00252790047322624,-2.0651233917368117e-9
0.0031832604732262406,-1.3788843435114106e-8
0.003940005018058468,-2.8632117531068868e-8
0.004813818351391801,-2.620061073654867e-8
0.0058228110778347705,5.1887856677979016e-8
0.0069878955222792164,3.049990746351039e-7
0.008333219157536511,7.429963743421641e-7
0.00988666508346244,7.298704045935467e-7
0.011680429930472164,-2.2089829829000096e-6
0.01359804521331484,-0.00001117294171470301
0.01564806218132595,-0.00002106135420040789
0.017839622504574725,1.628585440380248e-6
0.02018249903944457,0.0001308787082637125
0.022687139408871737,0.00039556264036619965
0.02536471259158013,0.0004237212945750954
0.028227158728068323,-0.0011560457773944766
0.031287242365449344,-0.00622899135692194
0.03455860937857871,-0.011459926965110653
0.03805584782129988,0.007097214417577588
0.04179455297916201,0.13297029433852758
0.045533258137024135,0.40192558281866975
0.04985034299564882,0.4783976743021484
0.055311071397840826,0.5075137519266343
0.06303370756465672,0.5172892945180482
0.07395516436904073,0.5103120114837532
0.0761844974039231,0.5074130733298642
0.07982498300538443,0.501972193176216
0.08576987109840403,0.49156718501687113
0.09417721246634267,0.47438721212119794
0.1025845538342813,0.4549952779444604
0.11099189520221994,0.4338137074954659
0.11939923657015858,0.41108976059329433
0.12780657793809722,0.38696762764011255
0.13621391930603585,0.36153163832292007
0.1446212606739745,0.3348316650174834
0.15302860204191313,0.30687835411067105
0.16143594340985176,0.277673293335283
0.1698432847777904,0.2471881330120024
0.17825062614572904,0.21537077327779175
0.18665796751366767,0.18214270950233014
0.1956457934943756,0.14494342546680378
0.20411959709315322,0.10808832509330266
0.21259340069193083,0.0692384771400714
0.22165227778605592,0.02495735123834769
0.22937771412943553,-0.015849340600686358
0.24030313098149297,-0.08239278526029087
0.24253327235772174,-0.09876400828285894
0.24568716853799386,-0.12730453216739362
0.24680223922610828,-0.1435487386354916
0.2469007984817418,-0.14600778946088408
0.24694103512936355,-0.1472205186519447
0.2470067412997859,-0.1498071721749039
0.24703356573153373,-0.1516205628765677
0.24703630348863467,-0.15198731812031963
0.2470407742272593,-0.15266455683338181
0.24704259939865994,-0.1532668397568357
0.24704334452176405,-0.1533320794736663
0.24704352014896397,-0.15372505810003692
0.24704357568716104,-0.15326490090238182
0.24704366638065708,-0.1535001705710984
0.2470437711044858,-0.1536252658848985
0.24704379909310634,-0.15340905968721094
0.24704383867499308,-0.15343576038226123
0.24704384675461188,-0.1534688122816789


==> data/dataNumExampleLJF2DDExactDistx05.csv <==
0.02062,0.04968758000776877
0.02112,-0.013440588860725147
0.02162,-0.06078829600512044
0.02212,-0.09603334196884206
0.02262,-0.12197022554001363
0.02312,-0.14073279028109775
0.02362,-0.15395800658619785
0.024120000000000003,-0.1629069038075678
0.024620000000000003,-0.1685544736079175
0.025119999999999996,-0.17165734597776844
0.02562,-0.17280427653434238
0.02612,-0.1724546153775941
0.02662,-0.17096753792373
0.02712,-0.16862432838519825
0.02762,-0.16564544738017548
0.02812,-0.1622038103507801
0.028620000000000003,-0.15843510534121075
0.029120000000000004,-0.1544456321513406
0.02962,-0.15031837943940102
0.03012,-0.14611821260688954
0.03062,-0.14189536581383236
0.03112,-0.13768869588756677
0.031619999999999995,-0.13352785215943846
0.03212,-0.12943530456823366
0.03262,-0.12542775205598433
0.033120000000000004,-0.12151738983434726
0.033620000000000004,-0.11771274618772656
0.03412,-0.11401952874813669
0.03462,-0.1104411934960982
0.03512,-0.10697940942706445
0.03562,-0.10363449360480868
0.03612,-0.10040571033413312
0.03662,-0.0972914515876469
0.03712,-0.09428953888131994
0.03762,-0.09139731156780827
0.03812000000000001,-0.08861178167679214
0.03862,-0.08592973807690556
0.03912,-0.08334781206979053
0.039619999999999995,-0.0808625266412747
0.04012,-0.07847041502185045
0.04062,-0.07616794864143668
0.041120000000000004,-0.07395170264142495
0.041620000000000004,-0.07181826845663207
0.042120000000000005,-0.06976430592904717
0.04262,-0.06778658878918478
0.04312,-0.06588197868929802
0.04362,-0.06404742832840737
0.04412,-0.06228001313969272
0.04462,-0.060576914470696366
0.04512,-0.0589353750038279
0.04562,-0.057352871174428575
0.04612,-0.05582691154193242
0.04662000000000001,-0.05435500621394887
0.04712000000000001,-0.05293497802722541
0.047619999999999996,-0.05156459677899413
0.048119999999999996,-0.050241795650769215
0.04862,-0.048964569501042596
0.049120000000000004,-0.04773102610864475
0.049620000000000004,-0.046539349841054796
0.050120000000000005,-0.04538781173514959
0.050620000000000005,-0.04427475721905222
0.051120000000000006,-0.04319861137009045
0.05162,-0.042157870265602346
0.05212,-0.041151105067292276
0.05262,-0.040176946929594996
0.05312,-0.03923408892307259
0.05362,-0.038321291435015795
0.05412,-0.03743736100871316
0.05462,-0.036581165462226034
0.05512000000000001,-0.03575162572389412
0.05562000000000001,-0.034947706977308174
0.056119999999999996,-0.03416842315672885
0.05662,-0.03341283322248804
0.057120000000000004,-0.03268003603753837
0.057620000000000005,-0.031969173933373105
0.058120000000000005,-0.03127942202648415
0.058620000000000005,-0.03060999700880323
0.059120000000000006,-0.02996014980471759
0.059620000000000006,-0.029329159717879843
0.06012,-0.028716339275081097
0.06062,-0.028121030798280894
0.06112,-0.027542610068379193
0.06162,-0.026980470279361554
0.06212,-0.02643403285284624
0.06262000000000001,-0.02590274971564106
0.06312000000000001,-0.025386089474289324
0.06362000000000001,-0.02488354531754301
0.06412000000000001,-0.02439462886082995
0.06462,-0.02391887663434023
0.06512,-0.023455839022009647
0.06562,-0.023005087763244936
0.06612,-0.022566211620941235
0.06662,-0.022138815835482776
0.06712,-0.021722518851457352
0.06762000000000001,-0.021316958116274525
0.06812000000000001,-0.0209217829891441
0.06862000000000001,-0.020536655286274654
0.06912,-0.020161252850262018
0.06962000000000002,-0.019795265613023152
0.07012,-0.019438394990618883
0.07062,-0.01909035157059516
0.07112,-0.01875086054432954
0.07162,-0.018419653844861807
0.07212,-0.018096476761023883
0.07262,-0.017781082435106763
0.07312,-0.01747323331082971
0.07362,-0.017172699441737826
0.07412,-0.016879261080695433
0.07462,-0.016592705401744418
0.07512,-0.016312829841942444
0.07562,-0.01603943378183469
0.07612000000000001,-0.01577232849060208
0.07662000000000001,-0.015511328914236167
0.07712000000000001,-0.015256260279244956
0.07762000000000001,-0.015006950208338126
0.07812000000000001,-0.014763232575857698
0.07862000000000001,-0.01452495019349571
0.07912000000000001,-0.014291948127731019
0.07962000000000001,-0.014064077469028385
0.08012000000000001,-0.013841195536221375
0.08062000000000001,-0.013623162652639742
0.08112000000000001,-0.01340984634267962
0.08162000000000001,-0.013201115779636239
0.08212000000000001,-0.012996845218254243
0.08262,-0.012796915235330334
0.08312,-0.012601206552066146
0.08362,-0.012409608120593961
0.08412,-0.01222200856772345
0.08462,-0.012038302964420608
0.08512000000000002,-0.011858388181913176
0.08562000000000002,-0.01168216424515865
0.08612000000000002,-0.011509535605568564
0.08662000000000002,-0.011340409526324053
0.08712,-0.011174694454244505
0.08762,-0.011012302908109685
0.08812,-0.010853150882405722
0.08862,-0.010697156138683843
0.08912,-0.010544239805895077
0.08962,-0.010394323107603142
0.09012,-0.010247331772299924
0.09062,-0.010103193315893922
0.09112,-0.009961837802218697
0.09162000000000001,-0.009823196027201102
0.09212000000000001,-0.009687202498557092
0.09262000000000001,-0.009553791908897326
0.09312000000000001,-0.009422903837379799
0.09362000000000001,-0.009294474644293392
0.09412000000000001,-0.009168448291126157
0.09462000000000001,-0.00904476623201423
0.09512000000000001,-0.008923373605603418
0.09562000000000001,-0.00880421589795941
0.09612000000000001,-0.0086872413053519
0.09662000000000001,-0.008572398680728817
0.09712000000000001,-0.00845963879131349
0.09762000000000001,-0.008348912930898308
0.09812,-0.008240175648539294
0.09862,-0.008133380417273087
0.09912,-0.008028484401560967
0.09962,-0.007925442152322331
0.10012,-0.00782421451094982
0.10062,-0.0077247598127433955
0.10112,-0.0076270385269426
0.10162000000000002,-0.007531012475562587
0.10212000000000002,-0.007436643997983783
0.10262000000000002,-0.007343897355717854
0.10312000000000002,-0.007252735962674438
0.10362000000000002,-0.007163126164325344
0.10411999999999999,-0.00707503396673218
0.10461999999999999,-0.006988426855537438
0.10511999999999999,-0.006903273074723613
0.10561999999999999,-0.0068195412252365015
0.10611999999999999,-0.0067372014857944255
0.10662,-0.006656224401688225
0.10712,-0.006576580610510914
0.10762000000000001,-0.006498243308384275
0.10812000000000001,-0.006421184675957191
0.10862000000000001,-0.006345377654396854
0.10912000000000001,-0.006270797441927398
0.10962000000000001,-0.006197417631285832
0.11012000000000001,-0.006125214476110631
0.11062000000000001,-0.006054163626994355
0.11112000000000001,-0.005984241928049204
0.11162000000000001,-0.00591542628396976
0.11212000000000001,-0.0058476941164874955
0.11262,-0.005781024238045522
0.11312,-0.005715395970531838
0.11362,-0.005650787267605236
0.11412,-0.005587178766161735
0.11462,-0.005524550974643341
0.11512,-0.005462884333372445
0.11562,-0.005402160004282215
0.11612,-0.0053423599454445175
0.11662,-0.0052834660850573836
0.11712,-0.005225460834803532
0.11762,-0.005168327140431195
0.11812,-0.005112048266542382
0.11862,-0.005056608611800289
0.11911999999999999,-0.005001991497171368
0.11961999999999999,-0.004948181508163163
0.12011999999999999,-0.004895164126233282
0.12061999999999999,-0.004842923675938776
0.12111999999999999,-0.004791446018057531
0.12161999999999999,-0.004740717034093998
0.12211999999999999,-0.004690722799639433
0.12261999999999999,-0.00464144974671047
0.12312000000000001,-0.00459288476358431
0.12362000000000001,-0.004545014638964545
0.12412000000000001,-0.004497827086200217
0.12462000000000001,-0.004451309458487804
0.12512,-0.004405449556843191
0.12562,-0.00436023611279848
0.12612,-0.004315656823998952
0.12662,-0.004271701120729096
0.12712,-0.004228356946715901
0.12761999999999998,-0.004185614354317558
0.12811999999999998,-0.004143462480815022
0.12861999999999998,-0.0041018905994482865
0.12911999999999998,-0.0040608891461179335
0.12961999999999999,-0.004020447424764792
0.13011999999999999,-0.003980556241870759
0.13061999999999999,-0.003941205865028141
0.13112,-0.0039023874661637766
0.13162000000000001,-0.0038640912377334254
0.13212000000000002,-0.0038263083709907247
0.13262000000000002,-0.003789030191432127
0.13312000000000002,-0.0037522484592086153
0.13362000000000002,-0.0037159542613893343
0.13412000000000002,-0.0036801395339811096
0.13462000000000002,-0.0036447965078090605
0.13512000000000002,-0.003609916961941915
0.13562000000000002,-0.003575493112691511
0.13612,-0.0035415178648833564
0.13662,-0.003507983152178374
0.13712,-0.003474881969498326
0.13762,-0.003442207234006263
0.13812,-0.003409952160021237
0.13862,-0.003378109602691701
0.13912,-0.0033466727402652005
0.13962,-0.0033156354325407653
0.14012,-0.0032849909889803904
0.14062,-0.003254732944258772
0.14112,-0.00322485535151654
0.14162,-0.0031953520229370405
0.14212,-0.0031662169197370603
0.14262,-0.003137444130764412
0.14312,-0.003109028286299667
0.14362,-0.0030809634670765796
0.14412000000000003,-0.003053244173846364
0.14462,-0.003025865008712596
0.14512,-0.0029988209826738214
0.14562,-0.002972106389667334
0.14612,-0.002945716332713504
0.14662,-0.0029196458656931537
0.14712,-0.0028938898461231197
0.14762,-0.0028684439374523623
0.14812,-0.002843302736903107
0.14862,-0.002818462172737445
0.14912,-0.0027939175374767367
0.14962,-0.002769663847858328
0.15012,-0.002745697371043719
0.15062,-0.002722013500095317
0.15112,-0.0026986081278092882
0.15162,-0.002675476962926069
0.15212,-0.0026526158113957775
0.15262,-0.0026300209549030597
0.15311999999999998,-0.002607688438721514
0.15362,-0.0025856140560316615
0.15412,-0.002563794305714278
0.15462,-0.0025422254727403425
0.15512,-0.0025209034129428385
0.15562,-0.0024998252886977387
0.15612,-0.0024789871762129693
0.15662,-0.0024583853464010125
0.15712,-0.0024380168150931027
0.15762,-0.0024178780881319133
0.15812,-0.0023979657372762645
0.15862,-0.0023782768055990947
0.15912,-0.0023588076841466114
0.15962,-0.0023395557577591446
0.16012,-0.0023205175933361196
0.16062,-0.0023016901694918883
0.16112,-0.00228307084103127
0.16161999999999999,-0.002264656387786877
0.16212,-0.002246443858117874
0.16262,-0.0022284308357454767
0.16312,-0.0022106142585054784
0.16362,-0.002192991467689794
0.16412,-0.0021755596919844785
0.16462,-0.0021583165563985748
0.16512,-0.002141259191706041
0.16562,-0.0021243852359500203
0.16612000000000002,-0.0021076920126003504
0.16662000000000002,-0.002091177280963104
0.16712000000000002,-0.0020748385002368184
0.16762000000000002,-0.00205867317810048
0.16812000000000002,-0.0020426791057082333
0.16862000000000002,-0.0020268540908758253
0.16912000000000002,-0.002011195561290279
0.16962000000000002,-0.0019957016278512162
0.17012,-0.0019803698658945627
0.17062,-0.0019651980807769216
0.17112,-0.0019501843388428533
0.17162,-0.0019353264718172405
0.17212,-0.0019206223949040512
0.17262,-0.0019060701886680156
0.17312,-0.0018916675707346623
0.17362,-0.0018774129645917899
0.17412,-0.0018633042603538102
0.17462,-0.001849339497570723
0.17512,-0.001835516883434329
0.17562,-0.0018218346449910324
0.17612,-0.001808290918301634
0.17662,-0.0017948838960370789
0.17712,-0.0017816118884225254
0.17762,-0.0017684731043366721
0.17812,-0.0017554657641281862
0.17862,-0.001742588323285167
0.17912,-0.0017298392370891293
0.17962,-0.0017172166794082167
0.18012,-0.0017047190219428045
0.18062,-0.0016923448693567397
0.18112,-0.001680092706570473
0.18162,-0.0016679608646106708
0.18212,-0.0016559478188088532
0.18262,-0.0016440522288099326
0.18312,-0.0016322725146239606
0.18362,-0.001620607350136734
0.18412,-0.001609055227174492
0.18462,-0.0015976148198270674
0.18512,-0.001586284655295561
0.18562,-0.0015750635076061592
0.18612,-0.0015639500402406937
0.18662,-0.001552942921599759
0.18712,-0.0015420407134864498
0.18762,-0.001531242415470558
0.18812,-0.001520546578743134
0.18862,-0.0015099520109259957
0.18912,-0.0014994574219932132
0.18962,-0.0014890617723859328
0.19012,-0.0014787638345447366
0.19062,-0.001468562351763259
0.19112,-0.0014584562320032759
0.19162,-0.001448444337023106
0.19212,-0.0014385256862862242
0.19262,-0.0014286989494769597
0.19312,-0.0014189631160183432
0.19362000000000001,-0.0014093172989130137
0.19412000000000001,-0.0013997601549482347
0.19462000000000002,-0.0013902907867324105
0.19512000000000002,-0.001380908244380736
0.19562,-0.0013716114371435451
0.19612000000000002,-0.0013623993138998224
0.19662,-0.0013532710079418454
0.19712000000000002,-0.001344225551279255
0.19762,-0.0013352619198394905
0.19812000000000002,-0.0013263792509618315
0.19862,-0.0013175764845936933
0.19912000000000002,-0.0013088528401816412
0.19962000000000002,-0.0013002073077593478


==> data/dataNumExampleLJF2DDExactDistx1.csv <==
0.04126,0.052203034685273327
0.04176,0.017804443916298488
0.042260000000000006,-0.012025935902314813
0.04276,-0.03786044520902862
0.04326,-0.06019680320949574
0.04376,-0.07946833042045227
0.04426,-0.09605280532299171
0.04476,-0.11027994311788814
0.04526,-0.12243797912668312
0.04576,-0.13277908023340446
0.04626,-0.14152411669320916
0.046759999999999996,-0.14886677966972503
0.047259999999999996,-0.15497709439758797
0.047760000000000004,-0.16000444147711926
0.048260000000000004,-0.16408019290575002
0.048760000000000005,-0.16731997325072256
0.049260000000000005,-0.1698256548673907
0.04976,-0.1716870286999048
0.05026,-0.17298332492678034
0.05076,-0.17378447505300756
0.05126,-0.17415227006899
0.05176,-0.17414129590021343
0.05226,-0.17379984197923024
0.05276,-0.17317061223795022
0.05326,-0.17229141349053184
0.05376,-0.17119569973662657
0.05426000000000001,-0.16991308864200033
0.054759999999999996,-0.1684698059976793
0.05526,-0.1668891085598691
0.05576,-0.16519155939921343
0.056260000000000004,-0.16339538337343779
0.056760000000000005,-0.16151668344273407
0.057260000000000005,-0.15956977661609828
0.057760000000000006,-0.15756728051873622
0.05825999999999999,-0.15552034855675725
0.05876,-0.15343886889750805
0.05926,-0.15133155229313774
0.05976,-0.1492060600887252
0.06026,-0.14706919536781232
0.06076,-0.14492688978832213
0.06126,-0.14278439064117435
0.06176,-0.14064626313496262
0.06226000000000001,-0.13851654127210328
0.06276000000000001,-0.13639870559797504
0.06326,-0.13429577871397433
0.06376,-0.13221042358291335
0.06426,-0.1301448963560733
0.06476,-0.1281011542565159
0.06526,-0.12608084756689295
0.06576,-0.12408537933997617
0.06626,-0.12211593019503181
0.06676,-0.1201734837754743
0.06726,-0.11825881414967555
0.06776,-0.11637257658067922
0.06826,-0.11451525577455751
0.06876,-0.11268721679101837
0.06926,-0.11088871316200939
0.06976,-0.1091199112370601
0.07026,-0.1073808848510153
0.07076,-0.10567161343139081
0.07126,-0.10399204524799464
0.07176,-0.10234202624734111
0.07226,-0.10072138240907139
0.07276,-0.0991298946946696
0.07326,-0.09756729119450909
0.07376,-0.09603326653789784
0.07426,-0.09452749409300668
0.07476,-0.09304962343205392
0.07526,-0.09159928761278216
0.07576,-0.09017607417580299
0.07626,-0.08877959023641792
0.07676,-0.08740942035844486
0.07726,-0.08606512545741751
0.07776000000000001,-0.0847462806470923
0.07826000000000001,-0.08345244688251355
0.07876000000000001,-0.08218316687457838
0.07926000000000001,-0.08093801485547707
0.07976000000000001,-0.07971652914714535
0.08026000000000001,-0.07851827219556355
0.08076,-0.07734279557732146
0.08126,-0.07618965196028582
0.08176,-0.07505840617139965
0.08226,-0.0739486273275925
0.08276,-0.07285987740089242
0.08326,-0.07179173300763435
0.08376,-0.07074376799786727
0.08426,-0.06971557486586603
0.08476,-0.06870673508939844
0.08526,-0.0677168517509312
0.08576,-0.06674552801608603
0.08626,-0.06579237096144769
0.08676,-0.06485699607481574
0.08726,-0.06393902694228225
0.08776,-0.06303809856330454
0.08826,-0.06215384153255212
0.08876,-0.06128590243115379
0.08926,-0.060433936934895065
0.08976,-0.059597601295134715
0.09026000000000002,-0.05877655693060179
0.09076,-0.05797047971765262
0.09126,-0.0571790529702484
0.09176,-0.056401955248029476
0.09226,-0.0556388847657085
0.09276,-0.05488953669033166
0.09326,-0.05415362547052624
0.09376,-0.05343085560606533
0.09426000000000001,-0.052720950558883234
0.09476000000000001,-0.05202363525655897
0.09526000000000001,-0.05133864136981327
0.09576000000000001,-0.05066571324481213
0.09626000000000001,-0.050004579774100395
0.09676000000000001,-0.049355000552455064
0.09726000000000001,-0.048716731357158344
0.09776000000000001,-0.04808953042343209
0.09826000000000001,-0.04747317228660423
0.09876000000000001,-0.046867423242848136
0.09926,-0.046272051489678744
0.09976,-0.045686853363318916
0.10026,-0.04511161224852294
0.10076,-0.0445461232335788
0.10126,-0.04399017863313984
0.10176,-0.04344358291383737
0.10226,-0.04290614343182489
0.10276,-0.04237767188460046
0.10326,-0.04185798116245963
0.10376,-0.041346893895034736
0.10426,-0.04084423510985748
0.10476,-0.040349830314292665
0.10526,-0.03986351582167782
0.10576,-0.03938512577665688
0.10626000000000001,-0.03891449805165327
0.10676000000000002,-0.03845147815318953
0.10726000000000002,-0.03799591487935427
0.10776,-0.03754765951426938
0.10826,-0.037106563404687
0.10876,-0.0366724863634399
0.10926,-0.036245289954402314
0.10976,-0.035824836494906684
0.11026,-0.035410994881880126
0.11076,-0.03500363724535918
0.11126,-0.03460263096129661
0.11176000000000001,-0.034207857564802914
0.11226000000000001,-0.033819196097126525
0.11276000000000001,-0.03343652497274763
0.11326000000000001,-0.033059733633627256
0.11376000000000001,-0.03268870402040981
0.11426000000000001,-0.0323233294864865
0.11476000000000001,-0.031963500395181206
0.11526000000000002,-0.0316091130018257
0.11576000000000002,-0.03126006092846887
0.11626,-0.030916246205924383
0.11676,-0.03057757119624859
0.11726,-0.030243935650768886
0.11776,-0.029915248951069492
0.11826,-0.02959141754958643
0.11876,-0.02927235286344989
0.11926,-0.028957963874151015
0.11976,-0.028648168048620956
0.12026,-0.02834287803309823
0.12076,-0.028042013428181106
0.12126,-0.027745491391449693
0.12176000000000001,-0.02745323659173476
0.12226000000000001,-0.027165166470222695
0.12276000000000001,-0.026881210224987004
0.12326000000000001,-0.026601294460996697
0.12376000000000001,-0.026325341758508043
0.12426000000000002,-0.026053285852959872
0.12476,-0.025785055510125783
0.12526,-0.025520583048460138
0.12576,-0.02525980330502766
0.12626,-0.025002650822598928
0.12676,-0.024749059351012556
0.12726,-0.024498970220671403
0.12776,-0.024252321189053117
0.12826,-0.024009052685198266
0.12876,-0.023769106126366984
0.12926,-0.023532422906237353
0.12976000000000001,-0.023298948867178117
0.13026000000000001,-0.02306862775716273
0.13076000000000002,-0.0228414081206484
0.13126000000000002,-0.022617233904112938
0.13176000000000002,-0.022396056091543357
0.13226000000000002,-0.02217782271224938
0.13276000000000002,-0.021962485703244418
0.13326,-0.021749994876261478
0.13376,-0.02154030216624074
0.13426,-0.02133336434774974
0.13476,-0.021129131453792215
0.13526,-0.020927560268993037
0.13576,-0.020728609447156727
0.13626,-0.02053223241687599
0.13676,-0.020338389956317884
0.13726000000000002,-0.020147038545638426
0.13776000000000002,-0.01995813756382323
0.13826000000000002,-0.01977164904365271
0.13876000000000002,-0.019587533545116616
0.13926000000000002,-0.019405751795683972
0.13976,-0.019226266698859424
0.14026,-0.0190490416284248
0.14076,-0.01887404167106202
0.14126,-0.018701229801879597
0.14176,-0.01853057244223098
0.14226,-0.018362034170542992
0.14276,-0.01819558283610925
0.14326,-0.018031187248719382
0.14376,-0.017868812711628185
0.14426,-0.017708428299898802
0.14476,-0.01755000406864781
0.14526,-0.017393509435169145
0.14576,-0.0172389130765311
0.14626,-0.01708618722154823
0.14676,-0.016935304369328393
0.14726,-0.016786234313834976
0.14776,-0.016638949265954706
0.14826,-0.016493422485364975
0.14876,-0.01634962910776738
0.14926,-0.016207541739740327
0.14976,-0.016067134818250627
0.15026,-0.01592838304342829
0.15076,-0.01579126131870554
0.15126,-0.01565574621709881
0.15176,-0.015521812704788855
0.15226,-0.015389439063153184
0.15276,-0.015258600521734072
0.15326,-0.015129275219615707
0.15376,-0.015001441981588981
0.15426,-0.014875077971134278
0.15476,-0.014750161614034946
0.15526,-0.014626671858923449
0.15576,-0.014504588242985408
0.15626,-0.014383890886827606
0.15675999999999998,-0.014264559292269894
0.15725999999999998,-0.01414657399244337
0.15775999999999998,-0.014029915865716124
0.15826,-0.013914566236011616
0.15876,-0.013800505575789298
0.15926,-0.013687716488773309
0.15976,-0.013576181818027992
0.16026,-0.013465881286051482
0.16076000000000001,-0.013356799620300983
0.16126000000000001,-0.013248919640836706
0.16176000000000001,-0.01314222352791415
0.16226000000000002,-0.013036695428814837
0.16276000000000002,-0.012932318840631264
0.16326000000000002,-0.012829079085046276
0.16376000000000002,-0.01272695842345069
0.16426000000000002,-0.012625942956154722
0.16476000000000002,-0.012526017001566149
0.16526,-0.012427165750435561
0.16576,-0.012329373830786389
0.16626,-0.012232628907393364
0.16676,-0.012136914077501063
0.16726,-0.012042217114803416
0.16776,-0.01194852428544959
0.16826,-0.011855821012435774
0.16876,-0.011764096038196059
0.16926,-0.011673333135316684
0.16976,-0.011583522606556372
0.17026,-0.011494650256381665
0.17076000000000002,-0.01140670361517476
0.17126000000000002,-0.011319670476039675
0.17176000000000002,-0.01123353993188243
0.17226000000000002,-0.011148298931675637
0.17276000000000002,-0.011063935418584043
0.17326000000000003,-0.010980439136478556
0.17376,-0.010897798274583582
0.17426,-0.010816001612402494
0.17476,-0.010735038514347279
0.17526,-0.010654898656611764
0.17576,-0.010575569952469173
0.17626,-0.010497042702304775
0.17676,-0.010419306851419015
0.17726,-0.010342352318629332
0.17776,-0.010266168775463887
0.17826,-0.010190746894456735
0.17876,-0.01011607685564311
0.17926,-0.010042148899505962
0.17976,-0.009968953866364871
0.18026,-0.009896482703682622
0.18076,-0.0098247263183949
0.18126,-0.009753674827457285
0.18176,-0.009683320419047566
0.18226,-0.00961365463474912
0.18276,-0.009544668412747622
0.18326,-0.009476353471965336
0.18376,-0.009408701358996486
0.18426,-0.009341703695311888
0.18476,-0.009275353370154069
0.18526,-0.009209641623547397
0.18576,-0.009144560742200903
0.18626,-0.009080103498910258
0.18676,-0.00901626217380788
0.18726,-0.008953029035560913
0.18776,-0.008890396860171774
0.18826,-0.008828358349744717
0.18876,-0.008766906587951878
0.18926,-0.008706034000038691
0.18976,-0.008645734388717607
0.19026,-0.008586000382712785
0.19075999999999999,-0.008526825281262472
0.19125999999999999,-0.008468203737663304
0.19175999999999999,-0.008410126990510865
0.19226,-0.008352589803971716
0.19276000000000001,-0.008295585783868218
0.19326000000000002,-0.008239108831275129
0.19376000000000002,-0.008183152239344793
0.19426000000000002,-0.008127709969382377
0.19476000000000002,-0.008072776568904327
0.19526000000000002,-0.008018346386945345
0.19576000000000005,-0.007964412408620107
0.19626000000000002,-0.007910969610543208
0.19676000000000005,-0.007858012154130713
0.19726000000000002,-0.007805534339044442
0.19776000000000005,-0.007753530951629393
0.19826000000000002,-0.007701996675944325
0.19876000000000005,-0.007650925787374924
0.19926000000000002,-0.007600313043744967
0.19976,-0.007550152994537987


==> data/dataNumExampleLJF2DDExactDistx2.csv <==
0.08275000000000002,0.05070335474098563
0.08325000000000002,0.033151376146431724
0.08375000000000002,0.01680337656671217
0.08425000000000002,0.0015810436854961191
0.08475000000000002,-0.012588538790826567
0.08525,-0.02577337659122922
0.08575,-0.03803685946937095
0.08625000000000001,-0.04943820177163166
0.08675000000000001,-0.06003257051158889
0.08725000000000001,-0.06987151427240047
0.08775000000000001,-0.0790031569035136
0.08825000000000001,-0.08747244138631743
0.08875000000000001,-0.0953213840123112
0.08925000000000001,-0.10258924165083973
0.08975000000000001,-0.10931272018595065
0.09025000000000001,-0.11552614287059006
0.09075000000000001,-0.12126162555994525
0.09125000000000001,-0.12654922199229385
0.09175000000000001,-0.1314170561748207
0.09225000000000001,-0.13589146405082247
0.09275000000000001,-0.13999710439458676
0.09325000000000001,-0.14375707984449554
0.09375000000000001,-0.1471930338705135
0.09425000000000001,-0.15032525318237788
0.09475000000000001,-0.15317275196877145
0.09525000000000002,-0.15575336001653722
0.09575000000000002,-0.15808379880000595
0.09625000000000002,-0.16017975503428028
0.09675000000000002,-0.16205593985735808
0.09725,-0.16372616698452364
0.09775,-0.16520339886203253
0.09825,-0.16649980131708006
0.09875,-0.16762679960902802
0.09925,-0.168595128922732
0.09975,-0.16941486826250107
0.10025000000000002,-0.17009547857947868
0.10075000000000002,-0.1706458633147343
0.10125000000000002,-0.17107438601064806
0.10175000000000002,-0.1713888935646141
0.10225000000000002,-0.1715967847790669
0.10275000000000002,-0.17170499246247112
0.10325000000000002,-0.17172005667283152
0.10375000000000002,-0.17164810598836955
0.10425000000000001,-0.17149491974599826
0.10475000000000001,-0.17126593015617783
0.10525000000000001,-0.17096624726788393
0.10575000000000001,-0.17060066492720283
0.10625000000000001,-0.17017371672797796
0.10675000000000001,-0.16968964972907535
0.10725000000000001,-0.1691524639234686
0.10775000000000001,-0.16856592585174202
0.10825000000000001,-0.16793358647480777
0.10875000000000001,-0.1672587722614805
0.10925000000000001,-0.16654461850302
0.10975000000000001,-0.16579408341864452
0.11025000000000001,-0.16500993504337436
0.11075000000000002,-0.1641948059831351
0.11125000000000002,-0.16335112722275522
0.11175,-0.16248124739867098
0.11225000000000002,-0.1615873244837369
0.11275,-0.16067140883916095
0.11325000000000003,-0.1597354279827012
0.11375,-0.15878119762296813
0.11425,-0.15781043036425585
0.11475,-0.15682471930490322
0.11525,-0.1558255687421598
0.11575,-0.1548144175715549
0.11625,-0.15379257915949068
0.11675000000000002,-0.15276131254667777
0.11725000000000002,-0.15172179511090073
0.11775000000000002,-0.1506751415698901
0.11825000000000002,-0.14962237809213916
0.11875000000000002,-0.14856448075294942
0.11925000000000002,-0.14750237328283208
0.11975000000000002,-0.14643691042855012
0.12025,-0.14536889795549363
0.12075000000000002,-0.1442990925270334
0.12125,-0.14322820037437792
0.12175000000000002,-0.14215688849040062
0.12225000000000001,-0.14108577779605186
0.12275000000000001,-0.14001544586766212
0.12325000000000001,-0.13894644162543557
0.12375000000000001,-0.13787926512929422
0.12425000000000001,-0.1368144035071555
0.12475000000000001,-0.13575229575616451
0.12525000000000003,-0.13469335188006284
0.12575000000000003,-0.13363795483394328
0.12625000000000003,-0.13258646747856637
0.12675000000000003,-0.13153923174226434
0.12725000000000003,-0.13049654707002892
0.12775000000000003,-0.12945869906554425
0.12825000000000003,-0.1284259582498969
0.12875,-0.12739858291723008
0.12925000000000003,-0.12637677708659603
0.12975,-0.12536077154160274
0.13025000000000003,-0.12435075625726778
0.13075,-0.12334690066727555
0.13125,-0.12234937200355576
0.13175,-0.12135832526193793
0.13225,-0.12037388707102464
0.13275,-0.11939619116154845
0.13325,-0.11842533286334717
0.13375,-0.11746143034860337
0.13425,-0.11650456578132634
0.13475,-0.11555482164663122
0.13525,-0.1146122659424383
0.13575,-0.11367696008764155
0.13625,-0.11274896007368208
0.13675,-0.1118283150508827
0.13725,-0.11091506166579641
0.13775000000000004,-0.11000923232935592
0.13825,-0.10911085147937058
0.13875000000000004,-0.1082199462751986
0.13925,-0.10733651963692337
0.13975000000000004,-0.10646058802722806
0.14025,-0.10559215267557505
0.14075000000000001,-0.10473121502552751
0.14125000000000001,-0.10387777137207516
0.14175000000000001,-0.10303180091496449
0.14225000000000002,-0.10219330497862203
0.14275000000000002,-0.10136226010554657
0.14325000000000002,-0.10053864611300159
0.14375000000000002,-0.09972244118183256
0.14425000000000002,-0.09891362059972074
0.14475,-0.0981121513567327
0.14525000000000002,-0.09731799987405211
0.14575,-0.09653114058659128
0.14625000000000002,-0.09575154053333358
0.14675,-0.09497914471886197
0.14725000000000002,-0.0942139235320246
0.14775000000000002,-0.09345583385041813
0.14825000000000002,-0.09270483724057177
0.14875000000000002,-0.09196088548518562
0.14925000000000002,-0.0912239304582753
0.14975000000000002,-0.09049392283190823
0.15025000000000002,-0.08977081586749304
0.15075000000000002,-0.08905456832869012
0.15125000000000002,-0.08834511539056361
0.15175000000000002,-0.08764241773542691
0.15225000000000002,-0.08694641431395807
0.15275000000000002,-0.08625706321918968
0.15325,-0.08557429586848248
0.15375000000000003,-0.08489806465048856
0.15425,-0.08422831482464856
0.15475000000000003,-0.08356500006763982
0.15525,-0.08290805430583993
0.15575000000000003,-0.08225742312718645
0.15625,-0.08161305683959984
0.15675000000000003,-0.0809748879707679
0.15725,-0.08034286840805228
0.15775,-0.07971694738220698
0.15825,-0.07909705521375829
0.15875,-0.07848314438670714
0.15925,-0.07787515413976649
0.15975000000000003,-0.07727302719946885
0.16025000000000003,-0.0766767177590467
0.16075000000000003,-0.0760861555845241
0.16125000000000003,-0.07550129106746603
0.16175,-0.07492206737712145
0.16225000000000003,-0.07434842902543276
0.16275,-0.07378032186404485
0.16325000000000003,-0.07321768721252105
0.16375,-0.07266047691647966
0.16425000000000003,-0.07210862384272913
0.16475,-0.07156208322908873
0.16525000000000004,-0.07102079948177234
0.16575,-0.07048471557307262
0.16625,-0.0699537831148184
0.16675,-0.06942794158711915
0.16725,-0.06890714453985143
0.16775,-0.06839133813442216
0.16825,-0.06788046349025306
0.16875,-0.06737447890257808
0.16925,-0.06687332943260706
0.16975,-0.06637696122130486
0.17025,-0.06588532519681119
0.17075,-0.06539837258839694
0.17125,-0.06491605229797112
0.17175,-0.06443831847270358
0.17225000000000001,-0.06396511335507725
0.17275000000000004,-0.06349639983039168
0.17325000000000002,-0.06303212645435706
0.17375000000000004,-0.06257223521741297
0.17425000000000002,-0.062116693244960414
0.17475000000000002,-0.0616654500817501
0.17525000000000002,-0.061218455454604664
0.17575000000000002,-0.060775664068198135
0.17625000000000002,-0.060337033496660725
0.17675000000000002,-0.05990251938266455
0.17725000000000002,-0.05947207306151611
0.17775000000000002,-0.05904565373139331
0.17825000000000002,-0.05862321811028906
0.17875000000000002,-0.058204719084641456
0.17925000000000002,-0.0577901189482535
0.17975,-0.05737937496735743
0.18025000000000002,-0.05697244594469532
0.18075000000000002,-0.056569285031382616
0.18125000000000002,-0.05616985331754322
0.18175000000000002,-0.05577411524462121
0.18225000000000002,-0.05538202697931822
0.18275000000000002,-0.0549935504083715
0.18325000000000002,-0.054608642203317674
0.18375000000000002,-0.05422727127265355
0.18425000000000002,-0.05384939451811548
0.18475000000000003,-0.0534749706268447
0.18525000000000003,-0.053103972034846264
0.18575000000000003,-0.05273635287630994
0.18625000000000003,-0.05237207890882385
0.18675000000000003,-0.05201111347207081
0.18725000000000003,-0.05165342716274298
0.18775000000000003,-0.05129897423631574
0.18825000000000003,-0.050947726617576676
0.18875000000000003,-0.05059964837605792
0.18925000000000003,-0.05025470671900742
0.18975,-0.049912859701835566
0.19025,-0.0495740853167386
0.19075,-0.04923834554624508
0.19125,-0.048905608249316605
0.19175,-0.04857583562279183
0.19225,-0.048249005194159165
0.19275,-0.047925080698580855
0.19325000000000003,-0.04760403000461883
0.19375000000000003,-0.04728582185661301
0.19425000000000003,-0.04697043217479823
0.19475000000000003,-0.0466578229515913
0.19525000000000003,-0.04634796819726974
0.19575,-0.0460408380386262
0.19625000000000004,-0.04573640519401803
0.19675000000000004,-0.04543463748251899
0.19725000000000004,-0.045135506957011545
0.19775,-0.04483899041883261
0.19824999999999998,-0.0445450564878012
0.19875,-0.04425367712766496
0.19925000000000004,-0.043964826575528644
0.19975,-0.04367847706307524


==> data/dataNumExampleLJF2DDappDist05x.csv <==
0.0206,0.04949221400808024
0.021114236398536435,-0.01582995157467182
0.02162847279707287,-0.06440519459037453
0.022142709195609307,-0.1002342354342074
0.02265694559414574,-0.12633336057012268
0.02317118199268218,-0.14498861901458682
0.023685418391218613,-0.15794097925598782
0.024199654789755047,-0.16652213215138167
0.02471389118829148,-0.17175475021814068
0.025228127586827923,-0.17442696815934955
0.025742363985364353,-0.17514804073531276
0.026256600383900788,-0.17439016872537483
0.026770836782437225,-0.1725200981345112
0.02728507318097366,-0.16982311392131288
0.027799309579510094,-0.16652134607696578
0.028313545978046535,-0.1627877996164565
0.028827782376582966,-0.15875715337643825
0.0293420187751194,-0.15453410534085266
0.029856255173655838,-0.15019984640347206
0.030370491572192272,-0.14581710016168903
0.030884727970728713,-0.1414340594027419
0.03139896436926515,-0.13708747029938262
0.03191320076780158,-0.13280505571788737
0.032427437166338016,-0.12860742420650095
0.03294167356487445,-0.12450957735777246
0.03345590996341089,-0.12052210253129592
0.033970146361947326,-0.11665211833167866
0.03448438276048376,-0.11290402524432508
0.034998619159020194,-0.10928010231374397
0.03551285555755663,-0.10578098186697438
0.03602709195609306,-0.10240602741014071
0.036541328354629504,-0.09915363448677994
0.03705556475316594,-0.09602147012556467
0.03756980115170237,-0.09300666325188045
0.03808403755023881,-0.09010595588640274
0.03859827394877524,-0.08731582294699619
0.039112510347311676,-0.08463256688721138
0.03962674674584812,-0.08205239215248977
0.04014098314438455,-0.07957146344218524
0.040655219542920985,-0.0771859509760155
0.04116945594145742,-0.07489206533446824
0.041683692339993854,-0.07268608394019349
0.04219792873853029,-0.07056437084525996
0.04271216513706673,-0.06852339116662165
0.04322640153560317,-0.06655972125299259
0.0437406379341396,-0.06467005545774596
0.04425487433267603,-0.06285121022428874
0.04476911073121247,-0.061100126054604964
0.0452833471297489,-0.05941386782186753
0.04579758352828534,-0.05778962379920055
0.04631181992682178,-0.05622470370464816
0.04682605632535821,-0.05471653600403509
0.047340292723894645,-0.053262664665999826
0.047854529122431086,-0.05186074552502051
0.04836876552096751,-0.050508542376970306
0.048883001919503954,-0.049203922906371045
0.049397238318040396,-0.047944854523871316
0.04991147471657682,-0.046729400175737845
0.05042571111511326,-0.04555571417356208
0.0509399475136497,-0.04442203808137035
0.05145418391218614,-0.043326696688418126
0.05196842031072257,-0.042268094088750374
0.05248265670925901,-0.041244709882817726
0.05299689310779544,-0.04025509551177178
0.05351112950633187,-0.03929787073135521
0.05402536590486831,-0.038371720229322476
0.05453960230340475,-0.037475390388000185
0.05505383870194118,-0.03660768619174529
0.05556807510047762,-0.03576746827764393
0.056082311499014055,-0.03495365012669596
0.05659654789755048,-0.0341651953919096
0.057110784296086924,-0.033401115359131595
0.057625020694623365,-0.03266046653601154
0.05813925709315979,-0.03194234836421414
0.05865349349169623,-0.031245901049825886
0.05916772989023267,-0.0305703035068213
0.059681966288769095,-0.029914771408442842
0.060196202687305536,-0.029278555341401308
0.06071043908584198,-0.028660939057881474
0.061224675484378405,-0.028061237820470514
0.061738911882914846,-0.027478796835264163
0.06225314828145128,-0.026912989768568985
0.06276738467998771,-0.026363217342796147
0.06328162107852416,-0.025828906007318297
0.06379585747706058,-0.0253095066802502
0.06431009387559702,-0.02480449355729586
0.06482433027413345,-0.0243133629839936
0.06533856667266989,-0.023835632387866457
0.06585280307120633,-0.02337083926717018
0.06636703946974276,-0.022918540233096488
0.0668812758682792,-0.022478310102461346
0.06739551226681564,-0.022049741038064258
0.06790974866535207,-0.021632441734063368
0.06842398506388851,-0.021226036643851642
0.06893822146242495,-0.020830165248068327
0.06945245786096138,-0.020444481360502934
0.06996669425949781,-0.020068652469787562
0.07048093065803425,-0.01970235911488312
0.07099516705657069,-0.019345294292486312
0.07150940345510712,-0.01899716289458825
0.07202363985364356,-0.018657681174519186
0.07253787625218,-0.018326576239909173
0.07305211265071643,-0.018003585571085334
0.07356634904925287,-0.0176884565635127
0.07408058544778931,-0.017380946092965782
0.07459482184632574,-0.017080820102192903
0.07510905824486216,-0.016787853207909195
0.0756232946433986,-0.016501828327019213
0.07613753104193503,-0.016222536321035097
0.07665176744047147,-0.01594977565771391
0.07716600383900792,-0.01568335208899646
0.07768024023754434,-0.0154230783443801
0.07819447663608078,-0.01516877383890905
0.07870871303461723,-0.01492026439501154
0.07922294943315365,-0.014677381977457535
0.0797371858316901,-0.014439964440752254
0.08025142223022654,-0.014207855288317861
0.08076565862876296,-0.013980903442853895
0.0812798950272994,-0.013758963027300855
0.08179413142583583,-0.01354189315586242
0.08230836782437227,-0.013329557734574213
0.0828226042229087,-0.013121825270932835
0.08333684062144514,-0.012918568692128526
0.08385107701998158,-0.012719665171447916
0.08436531341851801,-0.012524995962438591
0.08487954981705445,-0.01233444624044755
0.08539378621559089,-0.012147904951169769
0.08590802261412732,-0.011965264665859877
0.08642225901266376,-0.011786421442879634
0.08693649541120019,-0.0116112746952736
0.08745073180973661,-0.011439727064077275
0.08796496820827306,-0.01127168429708307
0.0884792046068095,-0.011107055132799838
0.08899344100534592,-0.01094575118935743
0.08950767740388237,-0.010787686858121738
0.09002191380241881,-0.010632779201795325
0.09053615020095523,-0.01048094785679328
0.09105038659949168,-0.01033211493969314
0.09156462299802812,-0.010186204957568085
0.09207885939656454,-0.010043144722023778
0.09259309579510099,-0.009902863266766863
0.09310733219363741,-0.009765291768543106
0.09362156859217385,-0.009630363471290183
0.09413580499071028,-0.009498013613359259
0.09465004138924672,-0.009368179357665908
0.09516427778778316,-0.009240799724637996
0.09567851418631959,-0.00911581552783515
0.09619275058485603,-0.008993169312120582
0.09670698698339247,-0.008872805294271278
0.0972212233819289,-0.008754669305919019
0.09773545978046534,-0.008638708738719358
0.09824969617900177,-0.008524872491651167
0.0987639325775382,-0.008413110920353545
0.09927816897607464,-0.008303375788411706
0.09979240537461107,-0.008195620220507863
0.1003066417731475,-0.008089798657356352
0.10082087817168395,-0.007985866812347753
0.10133511457022037,-0.007883781629827682
0.1018493509687568,-0.007783501244942377
0.10236358736729326,-0.007684984944984291
0.10287782376582968,-0.007588193132174514
0.10339206016436611,-0.00749308728782281
0.10390629656290257,-0.007399629937806927
0.104420532961439,-0.007307784619317387
0.10493476935997542,-0.007217515848815213
0.10544900575851186,-0.007128789091152846
0.1059632421570483,-0.007041570729810924
0.10647747855558475,-0.006955828038205415
0.10699171495412117,-0.006871529152021882
0.1075059513526576,-0.006788643042535597
0.10802018775119406,-0.00670713949087761
0.10853442414973048,-0.006626989063209604
0.10904866054826691,-0.006548163086771017
0.10956289694680336,-0.006470633626763943
0.11007713334533979,-0.006394373464043056
0.11059136974387622,-0.006319356073578898
0.11110560614241266,-0.006245555603664105
0.11161984254094909,-0.006172946855834385
0.11213407893948552,-0.006101505265475624
0.11264831533802197,-0.0060312068830916665
0.1131625517365584,-0.005962028356206808
0.11367678813509483,-0.005893946911879069
0.11419102453363128,-0.005826940339800826
0.11470526093216771,-0.005760986975964909
0.11521949733070413,-0.005696065686874533
0.11573373372924059,-0.0056321558542766145
0.11624797012777702,-0.005569237360399638
0.11676220652631344,-0.005507290573676046
0.11727644292484989,-0.0054462963349325155
0.11779067932338631,-0.005386235944030135
0.11830491572192277,-0.005327091146937767
0.1188191521204592,-0.0052688441232237315
0.11933338851899562,-0.005211477473949386
0.11984762491753208,-0.005154974209950942
0.1203618613160685,-0.005099317740495012
0.12087609771460493,-0.005044491862294574
0.12139033411314139,-0.00499048074887257
0.12190457051167781,-0.004937268940260607
0.12241880691021424,-0.004884841333020817
0.12293304330875068,-0.004833183170579555
0.12344727970728711,-0.00478228003386201
0.12396151610582354,-0.004732117832216987
0.12447575250436,-0.004682682794621744
0.12498998890289642,-0.004633961461157434
0.12550422530143285,-0.004585940674745315
0.1260184616999693,-0.004538607573135102
0.12653269809850573,-0.004491949581136606
0.12704693449704216,-0.004445954403086361
0.1275611708955786,-0.004400610015541262
0.12807540729411504,-0.0043559046601914925
0.12858964369265147,-0.004311826836985142
0.12910388009118792,-0.0042683652974578705
0.12961811648972435,-0.0042255090382599635
0.13013235288826078,-0.004183247294875146
0.13064658928679723,-0.004141569535523644
0.13116082568533366,-0.004100465455244413
0.1316750620838701,-0.004059924970150081
0.13218929848240651,-0.004019938211848761
0.13270353488094294,-0.003980495522027845
0.13321777127947937,-0.003941587447193938
0.13373200767801582,-0.0039032047335639947
0.13424624407655225,-0.0038653383221030554
0.13476048047508868,-0.003827979343703311
0.13527471687362513,-0.0037911191145005296
0.13578895327216156,-0.0037547491313227564
0.136303189670698,-0.003718861067267938
0.13681742606923444,-0.003683446767405448
0.13733166246777087,-0.003648498244598196
0.1378458988663073,-0.00361400767544141
0.13836013526484375,-0.003579967396314117
0.13887437166338018,-0.003546369899540207
0.13938860806191664,-0.003513207829655342
0.13990284446045306,-0.003480473979776518
0.1404170808589895,-0.0034481612880711693
0.14093131725752595,-0.0034162628343226385
0.14144555365606237,-0.0033847718365890463
0.1419597900545988,-0.003353681647952779
0.14247402645313523,-0.0033229857533576337
0.14298826285167168,-0.0032926777665312906
0.1435024992502081,-0.00326275142699017
0.14401673564874454,-0.003233200597124279
0.14453097204728096,-0.003204019259359814
0.1450452084458174,-0.0031752015133969767
0.14555944484435385,-0.0031467415735207983
0.14607368124289027,-0.003118633765982839
0.1465879176414267,-0.0030908725264516927
0.14710215403996316,-0.0030634523975300657
0.14761639043849958,-0.0030363680263367464
0.148130626837036,-0.0030096141621512463
0.14864486323557247,-0.002983185654119669
0.1491590996341089,-0.002957077449019404
0.14967333603264532,-0.0029312845890817705
0.15018757243118178,-0.0029058022098700786
0.1507018088297182,-0.0028806255382121237
0.15121604522825463,-0.0028557498901852184
0.15173028162679109,-0.002831170669152382
0.1522445180253275,-0.0028068833638481665
0.15275875442386394,-0.0027828835465127516
0.1532729908224004,-0.002759166871072893
0.15378722722093682,-0.0027357290713683844
0.15430146361947325,-0.0027125659594228607
0.1548157000180097,-0.002689673423757491
0.15532993641654613,-0.0026670474277465175
0.15584417281508256,-0.0026446840080134922
0.156358409213619,-0.0026225792728669234
0.15687264561215541,-0.002600729400774344
0.15738688201069184,-0.0025791306388736612
0.1579011184092283,-0.002557779301520978
0.15841535480776472,-0.0025366717688734986
0.15892959120630115,-0.002515804485506942
0.1594438276048376,-0.002495173959066222
0.15995806400337403,-0.00247477675894869
0.16047230040191046,-0.002454609515019017
0.16098653680044692,-0.002434668916354632
0.16150077319898334,-0.0024149517100213232
0.16201500959751977,-0.0023954546998777877
0.16252924599605623,-0.0023761747454084745
0.16304348239459265,-0.0023571087605842207
0.16355771879312908,-0.002338253712749417
0.16407195519166554,-0.002319606621535566
0.16458619159020196,-0.0023011645578000645
0.1651004279887384,-0.0022829246425898585
0.16561466438727485,-0.002264884046129189
0.16612890078581127,-0.0022470399868307466
0.1666431371843477,-0.0022293897303298036
0.16715737358288413,-0.002211930588540382
0.16767160998142058,-0.002194659918733421
0.168185846379957,-0.00217757512263575
0.16870008277849344,-0.0021606736455498324
0.16921431917702986,-0.0021439529754934804
0.16972855557556632,-0.00212741064235911
0.17024279197410275,-0.002111044217091969
0.17075702837263917,-0.0020948513108870227
0.17127126477117563,-0.0020788295744037597
0.17178550116971206,-0.002062976696998727
0.17229973756824848,-0.0020472904059751634
0.17281397396678494,-0.002031768465849338
0.17332821036532137,-0.0020164086776333044
0.1738424467638578,-0.0020012088781334366
0.17435668316239425,-0.0019861669392644953
0.17487091956093068,-0.0019712807673788572
0.1753851559594671,-0.0019565483026103975
0.17589939235800356,-0.0019419675182328362
0.17641362875654,-0.0019275364200320479
0.1769278651550764,-0.0019132530456920042
0.17744210155361287,-0.0018991154641941291
0.1779563379521493,-0.001885121775229627
0.17847057435068572,-0.0018712701086244649
0.17898481074922215,-0.0018575586237768015
0.1794990471477586,-0.0018439855091064144
0.18001328354629503,-0.0018305489815159913
0.18052751994483146,-0.001817247285863844
0.1810417563433679,-0.0018040786944479633
0.18155599274190432,-0.0017910415065008171
0.18207022914044077,-0.001778134047695135
0.1825844655389772,-0.0017653546696598053
0.18309870193751362,-0.0017527017495062077
0.18361293833605008,-0.0017401736893643879
0.1841271747345865,-0.0017277689159289136
0.18464141113312293,-0.0017154858800142638
0.1851556475316594,-0.0017033230561194612
0.18566988393019582,-0.0016912789420017397
0.18618412032873224,-0.0016793520582589865
0.1866983567272687,-0.0016675409479209105
0.18721259312580513,-0.0016558441760485092
0.18772682952434155,-0.0016442603293418418
0.188241065922878,-0.0016327880157558199
0.18875530232141444,-0.0016214258641238117
0.18926953871995086,-0.0016101725237888873
0.18978377511848732,-0.0015990266642427007
0.19029801151702375,-0.0015879869747714801
0.19081224791556017,-0.0015770521641093084
0.1913264843140966,-0.0015662209600983776
0.19184072071263303,-0.001555492109355969
0.19235495711116948,-0.0015448643769482469
0.1928691935097059,-0.0015343365460704882
0.19338342990824234,-0.0015239074177336737
0.1938976663067788,-0.00151357581045739
0.19441190270531522,-0.0015033405599687126
0.19492613910385165,-0.001493200518907124
0.1954403755023881,-0.0014831545565352523
0.1959546119009245,-0.001473201558455246
0.19646884829946096,-0.0014633404263307472
0.1969830846979974,-0.0014535700776143043
0.1974973210965338,-0.0014438894452801186
0.19801155749507027,-0.001434297477561958
0.19852579389360672,-0.00142479313769621
0.19904003029214312,-0.0014153754036698388
0.19955426669067958,-0.0014060432679732868


==> data/dataNumExampleLJF2DDappSigma1.csv <==
0.0412,0.05024509636737928
0.04181622954393028,0.007926563259829489
0.042432459087860565,-0.027553075991397225
0.04304868863179086,-0.05723314493473197
0.043664918175721136,-0.08198887415507433
0.04428114771965142,-0.10255880596659467
0.04489737726358171,-0.11956734885831935
0.04551360680751199,-0.13354338935611126
0.04612983635144228,-0.14493568995416972
0.046746065895372564,-0.15412565983939808
0.04736229543930284,-0.1614379722415752
0.04797852498323313,-0.16714941216988402
0.04859475452716342,-0.1714962662123283
0.0492109840710937,-0.1746805082165004
0.049827213615023985,-0.17687498809746
0.05044344315895428,-0.1782277934252948
0.051059672702884557,-0.178865923017586
0.05167590224681484,-0.1788983870693975
0.05229213179074512,-0.17841882826311817
0.05290836133467541,-0.17750774191364516
0.0535245908786057,-0.176234359805608
0.05414082042253598,-0.17465825139765054
0.05475704996646626,-0.17283068704715918
0.05537327951039654,-0.17079580048070034
0.055989509054326835,-0.16859158160571483
0.05660573859825712,-0.16625072568990443
0.0572219681421874,-0.16380136073384466
0.05783819768611769,-0.1612676713738432
0.05845442723004797,-0.15867043474927198
0.059070656773978256,-0.1560274813484875
0.05968688631790855,-0.1533540918258897
0.060303115861838834,-0.15066333909084056
0.06091934540576911,-0.14796638355074004
0.06153557494969939,-0.14527272819919584
0.062151804493629684,-0.14259043923786202
0.06276803403755997,-0.1399263370757236
0.06338426358149025,-0.13728616183642012
0.06400049312542054,-0.13467471690115834
0.06461672266935083,-0.13209599350402265
0.0652329522132811,-0.12955327896327748
0.0658491817572114,-0.1270492507642142
0.06646541130114168,-0.1245860583959906
0.06708164084507195,-0.12216539457812384
0.06769787038900224,-0.11978855728468367
0.06831409993293253,-0.11745650377974944
0.06893032947686281,-0.11516989771130921
0.06954655902079311,-0.11292915016823436
0.07016278856472338,-0.1107344554826936
0.07077901810865367,-0.10858582245535625
0.07139524765258395,-0.10648310159042487
0.07201147719651424,-0.10442600884978806
0.07262770674044453,-0.1024141463685705
0.07324393628437481,-0.10044702051651691
0.0738601658283051,-0.09852405763968565
0.07447639537223538,-0.09664461777371333
0.07509262491616567,-0.09480800658250307
0.07570885446009595,-0.09301348574375776
0.07632508400402624,-0.09126028197465649
0.07694131354795652,-0.0895475948665358
0.0775575430918868,-0.08787460367621217
0.0781737726358171,-0.08624047320309759
0.07879000217974738,-0.08464435886518173
0.07940623172367767,-0.08308541107291952
0.08002246126760794,-0.08156277898784317
0.08063869081153822,-0.08007561374202646
0.08125492035546851,-0.0786230711852055
0.0818711498993988,-0.07720431421819574
0.0824873794433291,-0.07581851476410426
0.08310360898725937,-0.07446485542258716
0.08371983853118965,-0.07314253084691533
0.08433606807511994,-0.07185074887881333
0.08495229761905022,-0.07058873147181234
0.08556852716298051,-0.06935571543016156
0.0861847567069108,-0.06815095298708601
0.08680098625084107,-0.06697371224332122
0.08741721579477137,-0.06582327748433871
0.08803344533870165,-0.06469894939246656
0.08864967488263194,-0.06360004516815716
0.08926590442656222,-0.06252589857294297
0.0898821339704925,-0.06147585990510476
0.09049836351442278,-0.06044929591774977
0.09111459305835307,-0.05944558968781742
0.09173082260228337,-0.058464140443497174
0.09234705214621365,-0.05750436335662758
0.09296328169014392,-0.056565689305840744
0.09357951123407421,-0.05564756461550097
0.0941957407780045,-0.05474945077486358
0.09481197032193478,-0.053870824141318926
0.09542819986586508,-0.05301117563110123
0.09604442940979534,-0.052170010400409375
0.09666065895372564,-0.05134684751950123
0.09727688849765592,-0.0505412196419926
0.09789311804158621,-0.049752672671287565
0.0985093475855165,-0.0489807654258112
0.09912557712944677,-0.048225069304479604
0.09974180667337705,-0.047485167953640425
0.10035803621730735,-0.04676065693653705
0.10097426576123764,-0.04605114340619171
0.10159049530516792,-0.04535624578246132
0.1022067248490982,-0.04467559343390161
0.10282295439302848,-0.04400882636496172
0.10343918393695876,-0.043355594908943466
0.10405541348088906,-0.04271555942707038
0.10467164302481935,-0.04208839001394411
0.10528787256874961,-0.04147376620959978
0.10590410211267991,-0.04087137671831664
0.10652033165661019,-0.04028091913429448
0.10713656120054048,-0.03970209967426083
0.10775279074447076,-0.039134632917042514
0.10836902028840104,-0.038578241550098376
0.10898524983233132,-0.038032656122988895
0.10960147937626162,-0.03749761480773055
0.1102177089201919,-0.036972863165966555
0.11083393846412219,-0.0364581539228674
0.11145016800805246,-0.03595324674766115
0.11206639755198275,-0.03545790804068143
0.11268262709591303,-0.034971910726813465
0.11329885663984333,-0.034495034055207256
0.11391508618377362,-0.03402706340512454
0.1145313157277039,-0.03356779009777901
0.11514754527163418,-0.03311701121402691
0.11576377481556446,-0.032674529417761715
0.11638000435949475,-0.03224015278486668
0.11699623390342503,-0.031813694637575544
0.11761246344735533,-0.03139497338409492
0.11822869299128559,-0.030983812363339257
0.11884492253521589,-0.03058003969463294
0.11946115207914618,-0.03018348813223333
0.12007738162307646,-0.02979399492453196
0.12069361116700675,-0.029411401677792715
0.12130984071093702,-0.029035554224287247
0.1219260702548673,-0.02866630249469257
0.1225422997987976,-0.028303500394616463
0.12315852934272789,-0.02794700568512038
0.12377475888665818,-0.027596679867112214
0.12439098843058845,-0.027252388069484455
0.12500721797451875,-0.02691399894087628
0.12562344751844903,-0.026581384544941775
0.12623967706237932,-0.02625442025900882
0.1268559066063096,-0.025932984676017238
0.12747213615023986,-0.025616959509627606
0.12808836569417015,-0.025306229502395396
0.12870459523810046,-0.02500068233690793
0.12932082478203075,-0.02470020854978565
0.12993705432596103,-0.02440470144845105
0.1305532838698913,-0.02411405703057252
0.13116951341382158,-0.02382817390609309
0.13178574295775186,-0.023546953221756785
0.13240197250168215,-0.023270298588048112
0.13301820204561246,-0.022998116008463545
0.13363443158954272,-0.02273031381103563
0.134250661133473,-0.02246680258203352
0.1348668906774033,-0.022207495101766807
0.13548312022133358,-0.021952306282420498
0.13609934976526386,-0.02170115310785331
0.13671557930919415,-0.021453954575292096
0.13733180885312443,-0.021210631638858453
0.13794803839705472,-0.02097110715486614
0.138564267940985,-0.020735305828828217
0.1391804974849153,-0.0205031541641176
0.13979672702884557,-0.020274580412224106
0.1404129565727759,-0.020049514524554952
0.14102918611670615,-0.01982788810572648
0.14164541566063643,-0.019609634368296807
0.14226164520456672,-0.019394688088891703
0.142877874748497,-0.01918298556567606
0.1434941042924273,-0.018974464577126957
0.14411033383635757,-0.018769064342064035
0.14472656338028786,-0.0185667254808959
0.14534279292421814,-0.018367389978041535
0.14595902246814843,-0.018171001145488253
0.14657525201207872,-0.017977503587448165
0.147191481556009,-0.01778684316607683
0.1478077110999393,-0.01759896696821939
0.14842394064386957,-0.017413823273149904
0.14904017018779986,-0.017231361521271728
0.14965639973173014,-0.01705153228374684
0.1502726292756604,-0.016874287233024372
0.15088885881959072,-0.016699579114238514
0.151505088363521,-0.016527361717448032
0.1521213179074513,-0.016357589850689178
0.15273754745138157,-0.016190219313816888
0.15335377699531183,-0.016025206873107628
0.15397000653924212,-0.015862510236600156
0.1545862360831724,-0.015702088030150073
0.15520246562710271,-0.015543899774175423
0.155818695171033,-0.015387905861071272
0.15643492471496326,-0.015234067533271856
0.15705115425889354,-0.015082346861939837
0.15766738380282383,-0.014932706726262571
0.15828361334675412,-0.014785110793336442
0.15889984289068443,-0.014639523498620655
0.1595160724346147,-0.014495910026942348
0.16013230197854497,-0.014354236294035967
0.16074853152247526,-0.014214468928600385
0.16136476106640554,-0.014076575254856918
0.16198099061033583,-0.013940523275593789
0.16259722015426614,-0.013806281655680512
0.1632134496981964,-0.013673819706039168
0.16382967924212669,-0.01354310736805736
0.16444590878605697,-0.013414115198429853
0.16506213832998726,-0.013286814354415567
0.16567836787391754,-0.013161176579497193
0.16629459741784783,-0.013037174189431526
0.1669108269617781,-0.012914780058677853
0.1675270565057084,-0.012793967607194012
0.16814328604963868,-0.01267471078758805
0.16875951559356897,-0.012556984072615388
0.16937574513749926,-0.012440762443010891
0.16999197468142954,-0.012326021375645695
0.17060820422535983,-0.01221273683199954
0.1712244337692901,-0.01210088524693861
0.1718406633132204,-0.01199044351779044
0.17245689285715066,-0.011881388993706497
0.17307312240108097,-0.011773699465304575
0.17368935194501126,-0.011667353154582161
0.17430558148894154,-0.01156232870509343
0.17492181103287183,-0.011458605172381583
0.17553804057680208,-0.011356162014659592
0.17615427012073237,-0.011254979083731735
0.17677049966466268,-0.01115503661614931
0.17738672920859297,-0.011056315224593476
0.17800295875252325,-0.010958795889478727
0.1786191882964535,-0.010862459950770917
0.1792354178403838,-0.010767289100013325
0.17985164738431408,-0.010673265372555168
0.1804678769282444,-0.010580371139976502
0.18108410647217468,-0.010488589102704143
0.18170033601610494,-0.010397902282813268
0.18231656556003523,-0.010308294017009056
0.1829327951039655,-0.010219747949783944
0.1835490246478958,-0.01013224802674495
0.18416525419182608,-0.010045778488106706
0.18478148373575637,-0.009960323862345513
0.18539771327968665,-0.009875868960009823
0.18601394282361694,-0.009792398867682904
0.18663017236754723,-0.009709898942093554
0.1872464019114775,-0.009628354804370557
0.1878626314554078,-0.00954775233443736
0.18847886099933808,-0.009468077665542564
0.18909509054326837,-0.009389317178923036
0.18971132008719865,-0.009311457498595707
0.19032754963112894,-0.009234485486274882
0.19094377917505923,-0.009158388236411139
0.1915600087189895,-0.009083153071349197
0.1921762382629198,-0.00900876753660105
0.19279246780685008,-0.00893521939623151
0.19340869735078037,-0.008862496628353136
0.19402492689471065,-0.00879058742072749
0.1946411564386409,-0.008719480166470145
0.19525738598257122,-0.00864916345985646
0.19587361552650148,-0.00857962609222564
0.19648984507043177,-0.008510857047980259
0.19710607461436205,-0.008442845500679164
0.19772230415829234,-0.008375580809220698
0.19833853370222262,-0.008309052514114554
0.19895476324615294,-0.008243250333839353
0.19957099279008322,-0.008178164161284251


==> data/dataNumExampleLJF2DappDistx2.csv <==
0.0824,0.050544292309732286
0.08301622954393029,0.02811795086686686
0.08363245908786056,0.0075784718794481565
0.08424868863179086,-0.011224472618059922
0.08486491817572113,-0.028428682004495998
0.08548114771965142,-0.04416053885166832
0.08609737726358171,-0.058536015486073345
0.08671360680751199,-0.07166158592638833
0.08732983635144227,-0.0836350526596748
0.08794606589537257,-0.09454629671585191
0.08856229543930284,-0.10447795860914133
0.08917852498323313,-0.11350605692337651
0.08979475452716341,-0.12170055061374668
0.0904109840710937,-0.12912585047067715
0.09102721361502399,-0.1358412846328977
0.09164344315895427,-0.1419015225388037
0.09225967270288456,-0.14735696126072836
0.09287590224681483,-0.15225407776994865
0.09349213179074513,-0.1566357503255265
0.09410836133467541,-0.16054155186288843
0.09472459087860569,-0.16400801797413006
0.09534082042253599,-0.16706889181772627
0.09595704996646626,-0.16975534806737597
0.09657327951039654,-0.17209619780527907
0.09718950905432684,-0.1741180760815838
0.09780573859825713,-0.1758456136969269
0.0984219681421874,-0.1773015946167948
0.09903819768611768,-0.1785071002931855
0.09965442723004797,-0.17948164204906772
0.10027065677397826,-0.18024328257313532
0.10088688631790856,-0.18080874747495426
0.10150311586183884,-0.18119352776283265
0.10211934540576911,-0.18141197402748155
0.1027355749496994,-0.18147738304302233
0.10335180449362968,-0.181402077432235
0.10396803403755997,-0.18119747898452476
0.10458426358149024,-0.180874176162214
0.10520049312542053,-0.18044198628293753
0.10581672266935083,-0.17991001282256203
0.10643295221328111,-0.17928669824382212
0.1070491817572114,-0.17857987272022915
0.10766541130114168,-0.17779679909253465
0.10828164084507196,-0.17694421436570454
0.10889787038900224,-0.1760283680277308
0.10951409993293253,-0.17505505744741737
0.11013032947686283,-0.17402966058627814
0.11074655902079308,-0.17295716623966886
0.11136278856472338,-0.17184220200406614
0.11197901810865367,-0.1706890601508157
0.11259524765258395,-0.1695017215715694
0.11321147719651424,-0.168283877946842
0.11382770674044454,-0.16703895227657167
0.1144439362843748,-0.16577011790009497
0.1150601658283051,-0.16448031612248148
0.11567639537223538,-0.16317227255462372
0.11629262491616567,-0.16184851226574137
0.11690885446009594,-0.16051137383896283
0.11752508400402623,-0.15916302241336616
0.11814131354795651,-0.1578054617891577
0.1187575430918868,-0.15644054566656157
0.1193737726358171,-0.15506998808338684
0.11999000217974738,-0.15369537311110154
0.12060623172367767,-0.1523181638645429
0.12122246126760794,-0.15093971087607302
0.12183869081153823,-0.14956125988102414
0.12245492035546851,-0.14818395905765724
0.12307114989939878,-0.1468088657615031
0.12368737944332907,-0.14543695279090074
0.12430360898725937,-0.1440691142177244
0.12491983853118965,-0.14270617081470416
0.12553606807511994,-0.14134887510835292
0.12615229761905022,-0.13999791608433776
0.1267685271629805,-0.1386539235700915
0.1273847567069108,-0.13731747231762617
0.12800098625084108,-0.1359890858077803
0.12861721579477137,-0.1346692397955624
0.12923344533870165,-0.13335836561479986
0.1298496748826319,-0.13205685325895608
0.1304659044265622,-0.13076505425374263
0.1310821339704925,-0.1294832843360184
0.1316983635144228,-0.12821182595240022
0.13231459305835308,-0.12695093059004925
0.13293082260228337,-0.12570082095118898
0.13354705214621365,-0.12446169298208205
0.1341632816901439,-0.12323371776642651
0.13477951123407422,-0.12201704329241748
0.13539574077800448,-0.12081179610206803
0.13601197032193477,-0.11961808283076573
0.13662819986586505,-0.11843599164449092
0.13724442940979534,-0.11726559358158589
0.13786065895372562,-0.11610694380549647
0.13847688849765594,-0.11496008277444594
0.13909311804158622,-0.11382503733359635
0.1397093475855165,-0.11270182173486096
0.14032557712944677,-0.11159043858918095
0.14094180667337705,-0.11049087975573867
0.14155803621730734,-0.10940312717228645
0.14217426576123762,-0.10832715363046909
0.1427904953051679,-0.10726292349976775
0.1434067248490982,-0.10621039340343583
0.14402295439302848,-0.10516951284957503
0.14463918393695877,-0.10414022482028709
0.14525541348088905,-0.10312246632163542
0.14587164302481936,-0.1021161688969724
0.14648787256874962,-0.10112125910601173
0.1471041021126799,-0.10013765897187421
0.1477203316566102,-0.09916528639817697
0.14833656120054045,-0.09820405555810967
0.14895279074447076,-0.09725387725730299
0.14956902028840105,-0.09631465927218498
0.15018524983233134,-0.09538630666540072
0.15080147937626162,-0.09446872207977458
0.1514177089201919,-0.09356180601219168
0.1520339384641222,-0.09266545706869164
0.15265016800805248,-0.09177957220197769
0.15326639755198276,-0.090904046932469
0.15388262709591305,-0.09003877555395233
0.1544988566398433,-0.08918365132481827
0.1551150861837736,-0.08833856664580449
0.15573131572770388,-0.08750341322511106
0.1563475452716342,-0.08667808223169539
0.15696377481556448,-0.0858624644375018
0.15758000435949476,-0.0850564503493373
0.15819623390342505,-0.08425993033105356
0.15881246344735533,-0.08347279471665596
0.1594286929912856,-0.08269493391492475
0.16004492253521588,-0.08192623850608804
0.16066115207914616,-0.08116659933106052
0.16127738162307645,-0.0804159075737245
0.16189361116700673,-0.07967405483669977
0.16250984071093702,-0.07894093321102519
0.1631260702548673,-0.07821643534014139
0.1637422997987976,-0.0775004544785468
0.1643585293427279,-0.07679288454546904
0.1649747588866582,-0.07609362017387848
0.16559098843058845,-0.07540255675514554
0.16620721797451873,-0.07471959047962756
0.16682344751844902,-0.07404461837345076
0.1674396770623793,-0.07337753833173893
0.1680559066063096,-0.07271824914852311
0.16867213615023988,-0.07206665054355124
0.16928836569417016,-0.07142264318620536
0.16990459523810045,-0.0707861287167193
0.17052082478203073,-0.0701570097648782
0.17113705432596102,-0.06953518996637047
0.1717532838698913,-0.06892057397695156
0.1723695134138216,-0.0683130674845685
0.17298574295775188,-0.06771257721958754
0.17360197250168213,-0.06711901096325437
0.17421820204561242,-0.06653227755451166
0.17483443158954273,-0.06595228689528942
0.17545066113347302,-0.06537894995437635
0.1760668906774033,-0.06481217876997533
0.1766831202213336,-0.06425188645103655
0.17729934976526388,-0.06369798717745942
0.17791557930919413,-0.0631503961992465
0.17853180885312445,-0.06260902983468827
0.17914803839705473,-0.06207380546765244
0.179764267940985,-0.061544641544046645
0.18038049748491528,-0.061021457567520206
0.18099672702884556,-0.06050417409446446
0.18161295657277585,-0.0599927127283696
0.18222918611670613,-0.05948699611358991
0.18284541566063645,-0.05898694792856953
0.18346164520456673,-0.058492492878572416
0.18407787474849702,-0.058003556687963184
0.1846941042924273,-0.05752006609207822
0.18531033383635756,-0.057041948828724875
0.18592656338028785,-0.05656913362934538
0.18654279292421813,-0.05610155020988011
0.18715902246814842,-0.05563912926135843
0.1877752520120787,-0.05518180244024941
0.188391481556009,-0.05472950235859814
0.18900771109993927,-0.05428216257397335
0.18962394064386956,-0.05383971757925086
0.19024017018779987,-0.05340210279225395
0.19085639973173016,-0.052969254545272834
0.1914726292756604,-0.0525411100744808
0.19208885881959067,-0.05211760750926691
0.19270508836352096,-0.05169868586150023
0.19332131790745127,-0.05128428501474278
0.19393754745138156,-0.05087434571342401
0.19455377699531184,-0.05046880955199212
0.19517000653924213,-0.05006761896405316
0.19578623608317242,-0.04967071721151052
0.1964024656271027,-0.049278048373714384
0.197018695171033,-0.04888955733663309
0.19763492471496324,-0.04850518978205301
0.19825115425889353,-0.048124892176817376
0.19886738380282382,-0.04774861176211176
0.1994836133467541,-0.04737629654280149


==> data/dataNumExampleLJF2ISSIPDist05x.csv <==
0.0206,0.05019933480376082
0.021114236398536435,-0.0155582694241847
0.02162847279707287,-0.06447641626917533
0.022142709195609307,-0.10057539062133825
0.02265694559414574,-0.1268866640573152
0.02317118199268218,-0.14570813554914142
0.023685418391218613,-0.1587900681718375
0.024199654789755047,-0.16747147814868302
0.02471389118829148,-0.1727808375005735
0.025228127586827923,-0.17551089192973857
0.025742363985364353,-0.17627457685898218
0.026256600383900788,-0.1755470420373847
0.026770836782437225,-0.1736974043877857
0.02728507318097366,-0.17101286116057213
0.027799309579510094,-0.16771708928556284
0.028313545978046535,-0.16398434854286448
0.028827782376582966,-0.15995033802641867
0.0293420187751194,-0.1557205871003049
0.029856255173655838,-0.15137696541317935
0.030370491572192272,-0.14698275160325003
0.030884727970728713,-0.142586592925946
0.03139896436926515,-0.1382256080377512
0.03191320076780158,-0.13392782528512426
0.032427437166338016,-0.1297141038053613
0.03294167356487445,-0.12559965071213364
0.03345590996341089,-0.12159522180817084
0.033970146361947326,-0.11770807358018293
0.03448438276048376,-0.11394271916426252
0.034998619159020194,-0.11030152939380822
0.03551285555755663,-0.10678521111405459
0.03602709195609306,-0.10339318803660408
0.036541328354629504,-0.10012390403943255
0.03705556475316594,-0.09697506463415367
0.03756980115170237,-0.09394382905111215
0.03808403755023881,-0.09102696282717093
0.03859827394877524,-0.08822095876266112
0.039112510347311676,-0.08552213252166241
0.03962674674584812,-0.08292669789013446
0.04014098314438455,-0.08043082570736243
0.040655219542920985,-0.07803068969181393
0.04116945594145742,-0.0757225017494127
0.041683692339993854,-0.07350253884652369
0.04219792873853029,-0.07136716312512664
0.04271216513706673,-0.069312836612973
0.04322640153560317,-0.06733613162058943
0.0437406379341396,-0.06543373770694688
0.04425487433267603,-0.06360246592625385
0.04476911073121247,-0.06183925093156967
0.0452833471297489,-0.06014115140033188
0.04579758352828534,-0.05850534915737762
0.04631181992682178,-0.05692914729845758
0.04682605632535821,-0.05540996755839267
0.047340292723894645,-0.05394534712023341
0.047854529122431086,-0.0525329350229804
0.04836876552096751,-0.05117048829388454
0.048883001919503954,-0.04985586790572932
0.049397238318040396,-0.04858703463867581
0.04991147471657682,-0.04736204490934551
0.05042571111511326,-0.046179046616091846
0.0509399475136497,-0.045036275038285445
0.05145418391218614,-0.04393204881843332
0.05196842031072257,-0.04286476604867079
0.05248265670925901,-0.041832900477299706
0.05299689310779544,-0.040834997846332544
0.05351112950633187,-0.03986967236722869
0.05402536590486831,-0.038935603339002645
0.05453960230340475,-0.038031531910509925
0.05505383870194118,-0.03715625798684147
0.05556807510047762,-0.036308637278314404
0.056082311499014055,-0.03548757848942477
0.05659654789755048,-0.034692040644294264
0.057110784296086924,-0.03392103054452028
0.057625020694623365,-0.03317360035490585
0.05813925709315979,-0.03244884531224329
0.05865349349169623,-0.03174590155215304
0.05916772989023267,-0.0310639440488846
0.059681966288769095,-0.03040218466297548
0.060196202687305536,-0.02975987029169841
0.06071043908584198,-0.029136281117316434
0.061224675484378405,-0.02853072894827735
0.061738911882914846,-0.02794255564862258
0.06225314828145128,-0.02737113165104571
0.06276738467998771,-0.026815854549202087
0.06328162107852416,-0.026276147765054964
0.06379585747706058,-0.025751459287223596
0.06431009387559702,-0.025241260476482272
0.06482433027413345,-0.024745044934745136
0.06533856667266989,-0.024262327434048256
0.06585280307120633,-0.023792642902221176
0.06636703946974276,-0.023335545462108614
0.0668812758682792,-0.02289060752137005
0.06739551226681564,-0.022457418910046156
0.06790974866535207,-0.022035586063231638
0.06842398506388851,-0.021624731246343412
0.06893822146242495,-0.021224491820611757
0.06945245786096138,-0.020834519546555685
0.06996669425949781,-0.020454479923330188
0.07048093065803425,-0.02008405156195378
0.07099516705657069,-0.01972292559053848
0.07150940345510712,-0.019370805089751003
0.07202363985364356,-0.01902740455683792
0.07253787625218,-0.01869244939664169
0.07305211265071643,-0.01836567543812613
0.07356634904925287,-0.018046828475015222
0.07408058544778931,-0.01773566382923092
0.07459482184632574,-0.01743194593588901
0.07510905824486216,-0.017135447948686724
0.0756232946433986,-0.016845951364580697
0.07613753104193503,-0.016563245666718907
0.07665176744047147,-0.016287127984648625
0.07716600383900792,-0.016017402770879527
0.07768024023754434,-0.015753881492933247
0.07819447663608078,-0.015496382340060282
0.07870871303461723,-0.015244729943852266
0.07922294943315365,-0.014998755112021096
0.0797371858316901,-0.014758294574657736
0.08025142223022654,-0.014523190742322951
0.08076565862876296,-0.014293291475356844
0.0812798950272994,-0.014068449863831517
0.08179413142583583,-0.013848524017600054
0.08230836782437227,-0.013633376865928228
0.0828226042229087,-0.01342287596622152
0.08333684062144514,-0.013216893321389513
0.08385107701998158,-0.013015305205411734
0.08436531341851801,-0.012817991996696879
0.08487954981705445,-0.012624838018845376
0.08539378621559089,-0.012435731388450375
0.08590802261412732,-0.012250563869588851
0.08642225901266376,-0.012069230734675869
0.08693649541120019,-0.01189163063137045
0.08745073180973661,-0.011717665455239744
0.08796496820827306,-0.011547240227903079
0.0884792046068095,-0.011380262980392346
0.08899344100534592,-0.011216644641478993
0.08950767740388237,-0.011056298930731463
0.09002191380241881,-0.010899142256078513
0.09053615020095523,-0.010745093615666543
0.09105038659949168,-0.010594074503808865
0.09156462299802812,-0.010446008820836468
0.09207885939656454,-0.01030082278666869
0.09259309579510099,-0.010158444857931874
0.09310733219363741,-0.010018805648463275
0.09362156859217385,-0.009881837853044528
0.09413580499071028,-0.009747476174218284
0.09465004138924672,-0.009615657252047792
0.09516427778778316,-0.009486319596687179
0.09567851418631959,-0.009359403523635894
0.09619275058485603,-0.009234851091557458
0.09670698698339247,-0.009112606042548953
0.0972212233819289,-0.008992613744752326
0.09773545978046534,-0.008874821137205044
0.09824969617900177,-0.008759176676831293
0.0987639325775382,-0.008645630287481075
0.09927816897607464,-0.008534133310928088
0.09979240537461107,-0.008424638459741715
0.1003066417731475,-0.008317099771952684
0.10082087817168395,-0.008211472567436075
0.10133511457022037,-0.008107713405937828
0.1018493509687568,-0.0080057800466758
0.10236358736729326,-0.007905631409448735
0.10287782376582968,-0.007807227537189824
0.10339206016436611,-0.007710529559904696
0.10390629656290257,-0.0076154996599361625
0.104420532961439,-0.007522101038500727
0.10493476935997542,-0.007430297883444941
0.10544900575851186,-0.007340055338170882
0.1059632421570483,-0.007251339471683948
0.10647747855558475,-0.0071641172497162835
0.10699171495412117,-0.007078356506883609
0.1075059513526576,-0.006994025919832718
0.10802018775119406,-0.006911094981340796
0.10853442414973048,-0.0068295339753280775
0.10904866054826691,-0.006749313952747846
0.10956289694680336,-0.006670406708319095
0.11007713334533979,-0.006592784758068508
0.11059136974387622,-0.006516421317650407
0.11110560614241266,-0.0064412902814138355
0.11161984254094909,-0.006367366202188349
0.11213407893948552,-0.006294624271760273
0.11264831533802197,-0.006223040302013101
0.1131625517365584,-0.006152590706706471
0.11367678813509483,-0.006083252483869643
0.11419102453363128,-0.006015003198785562
0.11470526093216771,-0.005947820967543843
0.11521949733070413,-0.005881684441140889
0.11573373372924059,-0.005816572790106667
0.11624797012777702,-0.005752465689638414
0.11676220652631344,-0.005689343305222812
0.11727644292484989,-0.005627186278728137
0.11779067932338631,-0.005565975714949142
0.11830491572192277,-0.005505693168588292
0.1188191521204592,-0.0054463206316572
0.11933338851899562,-0.005387840521282973
0.11984762491753208,-0.0053302356679049735
0.1203618613160685,-0.005273489303847755
0.12087609771460493,-0.005217585052256602
0.12139033411314139,-0.005162506916382956
0.12190457051167781,-0.005108239269206987
0.12241880691021424,-0.0050547668433855095
0.12293304330875068,-0.005002074721513698
0.12344727970728711,-0.004950148326689531
0.12396151610582354,-0.004898973413370401
0.12447575250436,-0.004848536058511661
0.12498998890289642,-0.004798822652977302
0.12550422530143285,-0.00474981989321336
0.1260184616999693,-0.0047015147731749515
0.12653269809850573,-0.004653894576498306
0.12704693449704216,-0.0046069468689092855
0.1275611708955786,-0.004560659490860448
0.12807540729411504,-0.00451502055038883
0.12858964369265147,-0.004470018416187001
0.12910388009118792,-0.004425641710880255
0.12961811648972435,-0.0043818793045028795
0.13013235288826078,-0.0043387203081671245
0.13064658928679723,-0.00429615406791798
0.13116082568533366,-0.004254170158768285
0.1316750620838701,-0.004212758378907493
0.13218929848240651,-0.004171908744078884
0.13270353488094294,-0.004131611482119522
0.13321777127947937,-0.004091857027657558
0.13373200767801582,-0.0040526360169619476
0.13424624407655225,-0.004013939282939548
0.13476048047508868,-0.00397575785027468
0.13527471687362513,-0.003938082930707014
0.13578895327216156,-0.0039009059184427347
0.136303189670698,-0.003864218385695341
0.13681742606923444,-0.0038280120783514508
0.13733166246777087,-0.0037922789117580628
0.1378458988663073,-0.003757010966627042
0.13836013526484375,-0.0037222004850535687
0.13887437166338018,-0.003687839866644546
0.13938860806191664,-0.0036539216647539213
0.13990284446045306,-0.003620438582821286
0.1404170808589895,-0.0035873834708107753
0.14093131725752595,-0.00355474932174704
0.14144555365606237,-0.00352252926834528
0.1419597900545988,-0.003490716579732645
0.14247402645313523,-0.0034593046582579914
0.14298826285167168,-0.0034282870363873813
0.1435024992502081,-0.0033976573736827723
0.14401673564874454,-0.003367409453861393
0.14453097204728096,-0.003337537181933173
0.1450452084458174,-0.003308034581414201
0.14555944484435385,-0.0032788957916136795
0.14607368124289027,-0.003250115064992296
0.1465879176414267,-0.0032216867645898633
0.14710215403996316,-0.003193605361520231
0.14761639043849958,-0.0031658654325313236
0.148130626837036,-0.0031384616576286706
0.14864486323557247,-0.0031113888177602186
0.1491590996341089,-0.0030846417925609795
0.14967333603264532,-0.003058215558155525
0.15018757243118178,-0.0030321051850166897
0.1507018088297182,-0.0030063058358790543
0.15121604522825463,-0.002980812763705364
0.15173028162679109,-0.0029556213097044655
0.1522445180253275,-0.002930726901399429
0.15275875442386394,-0.0029061250507441544
0.1532729908224004,-0.0028818113522873137
0.15378722722093682,-0.0028577814813821704
0.15430146361947325,-0.0028340311924410274
0.1548157000180097,-0.002810556317233044
0.15532993641654613,-0.002787352763224107
0.15584417281508256,-0.0027644165119578012
0.156358409213619,-0.002741743617476115
0.15687264561215541,-0.0027193302047788474
0.15738688201069184,-0.002697172468320729
0.1579011184092283,-0.0026752666705450803
0.15841535480776472,-0.0026536091404531174
0.15892959120630115,-0.0026321962722078377
0.1594438276048376,-0.002611024523771625
0.15995806400337403,-0.0025900904155765573
0.16047230040191046,-0.0025693905292266395
0.16098653680044692,-0.0025489215062310024
0.16150077319898334,-0.0025286800467673037
0.16201500959751977,-0.0025086629084744502
0.16252924599605623,-0.0024888669052738916
0.16304348239459265,-0.0024692889062187962
0.16355771879312908,-0.0024499258343701653
0.16407195519166554,-0.0024307746656994002
0.16458619159020196,-0.0024118324280164687
0.1651004279887384,-0.002393096199923077
0.16561466438727485,-0.002374563109790055
0.16612890078581127,-0.0023562303347586227
0.1666431371843477,-0.0023380950997644694
0.16715737358288413,-0.002320154676584491
0.16767160998142058,-0.0023024063829052577
0.168185846379957,-0.002284847581412874
0.16870008277849344,-0.002267475678903565
0.16921431917702986,-0.002250288125414472
0.16972855557556632,-0.002233282413374154
0.17024279197410275,-0.0022164560767723197
0.17075702837263917,-0.002199806690348201
0.17127126477117563,-0.002183331868797213
0.17178550116971206,-0.0021670292659953672
0.17229973756824848,-0.0021508965742409684
0.17281397396678494,-0.002134931523513227
0.17332821036532137,-0.0021191318807473776
0.1738424467638578,-0.0021034954491257075
0.17435668316239425,-0.00208802006738433
0.17487091956093068,-0.002072703609135206
0.1753851559594671,-0.0020575439822030014
0.17589939235800356,-0.0020425391279764744
0.17641362875654,-0.0020276870207739956
0.1769278651550764,-0.0020129856672228674
0.17744210155361287,-0.001998433105652106
0.1779563379521493,-0.0019840274054983755
0.17847057435068572,-0.00196976666672467
0.17898481074922215,-0.0019556490192515555
0.1794990471477586,-0.0019416726224005696
0.18001328354629503,-0.001927835664349514
0.18052751994483146,-0.0019141363615993896
0.1810417563433679,-0.0019005729584526312
0.18155599274190432,-0.0018871437265024016
0.18207022914044077,-0.0018738469641327166
0.1825844655389772,-0.0018606809960290283
0.18309870193751362,-0.0018476441726991838
0.18361293833605008,-0.0018347348700043769
0.1841271747345865,-0.0018219514886998814
0.18464141113312293,-0.0018092924539854132
0.1851556475316594,-0.0017967562150647568
0.18566988393019582,-0.0017843412447146488
0.18618412032873224,-0.0017720460388624048
0.1866983567272687,-0.0017598691161723927
0.18721259312580513,-0.0017478090176409299
0.18772682952434155,-0.0017358643061995156
0.188241065922878,-0.0017240335663261655
0.18875530232141444,-0.0017123154036646554
0.18926953871995086,-0.0017007084446515547
0.18978377511848732,-0.0016892113361507604
0.19029801151702375,-0.0016778227450954608
0.19081224791556017,-0.0016665413581373146
0.1913264843140966,-0.0016553658813026851
0.19184072071263303,-0.0016442950396557696
0.19235495711116948,-0.001633327576968457
0.1928691935097059,-0.0016224622553968051
0.19338342990824234,-0.0016116978551639072
0.1938976663067788,-0.0016010331742491194
0.19441190270531522,-0.0015904670280833706
0.19492613910385165,-0.0015799982492505369
0.1954403755023881,-0.0015696256871946795
0.1959546119009245,-0.0015593482079330288
0.19646884829946096,-0.0015491646937745955
0.1969830846979974,-0.0015390740430442848
0.1974973210965338,-0.0015290751698123885
0.19801155749507027,-0.0015191670036293174
0.19852579389360672,-0.0015093484892655055
0.19904003029214312,-0.0014996185864562857
0.19955426669067958,-0.001489976269651777


==> data/dataNumExampleLJF2ISSIPDistx2.csv <==
0.0825,0.049231010606077596
0.08311622954393029,0.026541050706827107
0.08373245908786056,0.005752992186339956
0.08434868863179086,-0.013284204997550342
0.08496491817572113,-0.030709027695466684
0.08558114771965142,-0.046648520792392345
0.08619737726358172,-0.06121929350346589
0.08681360680751199,-0.07452843128252606
0.08742983635144227,-0.08667432276305598
0.08804606589537256,-0.09774741015441624
0.08866229543930285,-0.10783087063086172
0.08927852498323313,-0.11700123546389651
0.08989475452716342,-0.1253289529482935
0.0905109840710937,-0.132878900548683
0.09112721361502399,-0.13971085113805093
0.09174344315895427,-0.14587989770401788
0.09235967270288456,-0.1514368404565669
0.09297590224681483,-0.15642853987587158
0.09359213179074513,-0.16089823888583243
0.09420836133467542,-0.16488585702304848
0.09482459087860569,-0.1684282591881754
0.09544082042253599,-0.17155950131337194
0.09605704996646627,-0.17431105505232058
0.09667327951039655,-0.17671201339565967
0.09728950905432683,-0.17878927893166363
0.09790573859825712,-0.18056773630769563
0.0985219681421874,-0.1820704103002031
0.0991381976861177,-0.18331861076808176
0.09975442723004799,-0.1843320656446208
0.10037065677397826,-0.18512904301538136
0.10098688631790854,-0.18572646323226483
0.10160311586183883,-0.1861400019263313
0.10221934540576912,-0.18638418470286222
0.10283557494969939,-0.18647247423070135
0.10345180449362967,-0.18641735037337503
0.10406803403755996,-0.1862303839510917
0.10468426358149026,-0.1859223046699363
0.10530049312542054,-0.18550306370673975
0.10591672266935083,-0.18498189139481347
0.1065329522132811,-0.18436735041647434
0.10714918175721139,-0.1836673848726843
0.10776541130114167,-0.18288936556784985
0.10838164084507197,-0.1820401318184679
0.10899787038900223,-0.18112603006770578
0.10961409993293253,-0.18015294956375105
0.11023032947686282,-0.17912635533779042
0.1108465590207931,-0.17805131869741186
0.11146278856472339,-0.1769325454330125
0.11207901810865369,-0.17577440191816718
0.11269524765258397,-0.17458093926980722
0.11331147719651424,-0.17335591572021214
0.11392770674044453,-0.17210281734029065
0.11454393628437481,-0.17082487724208695
0.1151601658283051,-0.16952509337799593
0.11577639537223537,-0.16820624504457005
0.11639262491616566,-0.16687090819005368
0.11700885446009596,-0.16552146961677305
0.11762508400402624,-0.1641601401621784
0.11824131354795653,-0.16278896693564182
0.11885754309188681,-0.16140984468197128
0.11947377263581709,-0.16002452633697462
0.12009000217974737,-0.1586346328352619
0.12070623172367766,-0.15724166222574887
0.12132246126760796,-0.1558469981459829
0.12193869081153821,-0.15445191770244804
0.12255492035546851,-0.15305759880034764
0.1231711498993988,-0.1516651269630105
0.12378737944332908,-0.1502755016779903
0.12440360898725937,-0.1488896423040924
0.12501983853118967,-0.14750839357095968
0.12563606807511993,-0.14613253070045784
0.1262522976190502,-0.14476276417688605
0.1268685271629805,-0.14339974419102242
0.1274847567069108,-0.14204406478114173
0.12810098625084107,-0.14069626769240362
0.12871721579477136,-0.1393568459744564
0.12933344533870164,-0.13802624733560442
0.12994967488263193,-0.13670487727055725
0.1305659044265622,-0.13539310197752685
0.1311821339704925,-0.13409125107929287
0.1317983635144228,-0.13279962016178926
0.13241459305835307,-0.13151847314278908
0.13303082260228336,-0.1302480444823566
0.13364705214621364,-0.12898854124590198
0.13426328169014393,-0.1277401450298944
0.1348795112340742,-0.12650301375957362
0.1354957407780045,-0.12527728336734645
0.13611197032193478,-0.12406306935992173
0.13672819986586507,-0.12286046828169872
0.13734442940979535,-0.12166955908136234
0.13796065895372564,-0.12049040438818348
0.13857688849765593,-0.11932305170405555
0.1391931180415862,-0.11816753451687351
0.1398093475855165,-0.11702387334049086
0.14042557712944675,-0.11589207668611784
0.14104180667337704,-0.11477214196968921
0.14165803621730733,-0.11366405635943111
0.14227426576123764,-0.1125677975675502
0.14289049530516792,-0.11148333458972265
0.1435067248490982,-0.11041062839579235
0.1441229543930285,-0.10934963257487285
0.14473918393695878,-0.10830029393781582
0.14535541348088904,-0.10726255307983085
0.14597164302481935,-0.10623634490583572
0.1465878725687496,-0.10522159912095336
0.1472041021126799,-0.10421824068841523
0.14782033165661018,-0.10322619025696822
0.14843656120054047,-0.10224536455975747
0.14905279074447075,-0.10127567678651667
0.14966902028840107,-0.10031703693078503
0.15028524983233135,-0.09936935211375159
0.15090147937626164,-0.098432526886225
0.1515177089201919,-0.09750646351013253
0.15213393846412218,-0.09659106222085295
0.15275016800805247,-0.09568622147161354
0.15336639755198275,-0.09479183816108977
0.15398262709591304,-0.09390780784528718
0.15459885663984332,-0.09303402493470203
0.1552150861837736,-0.09217038287769874
0.1558313157277039,-0.09131677433098712
0.15644754527163418,-0.090473091318018
0.1570637748155645,-0.08963922537606384
0.15768000435949475,-0.0888150676927118
0.15829623390342504,-0.08800050923243724
0.15891246344735532,-0.08719544085389402
0.15952869299128558,-0.08639975341851225
0.1601449225352159,-0.08561333789095565
0.16076115207914618,-0.08483608543196358
0.16137738162307647,-0.0840678874840583
0.16199361116700675,-0.08330863585057852
0.16260984071093704,-0.08255822276846603
0.16322607025486732,-0.08181654097520297
0.1638422997987976,-0.08108348377028146
0.1644585293427279,-0.08035894507155239
0.16507475888665818,-0.0796428194667862
0.16569098843058844,-0.07893500226075734
0.16630721797451872,-0.07823538951814019
0.166923447518449,-0.07754387810248675
0.16753967706237932,-0.07686036571154958
0.1681559066063096,-0.07618475090918142
0.1687721361502399,-0.07551693315404084
0.16938836569417018,-0.07485681282531292
0.17000459523810046,-0.07420429124564437
0.17062082478203072,-0.07355927070147777
0.171237054325961,-0.07292165446095883
0.1718532838698913,-0.07229134678957921
0.17246951341382158,-0.07166825296371254
0.17308574295775186,-0.07105227928218177
0.17370197250168215,-0.0704433330759946
0.17431820204561244,-0.06984132271637516
0.17493443158954272,-0.06924615762121111
0.17555066113347303,-0.0686577482600228
0.17616689067740332,-0.0680760061575647
0.17678312022133358,-0.06750084389615318
0.17739934976526386,-0.06693217511681437
0.17801557930919415,-0.06636991451933855
0.17863180885312444,-0.06581397786131976
0.17924803839705472,-0.06526428195626005
0.179864267940985,-0.06472074467080396
0.1804804974849153,-0.06418328492117809
0.18109672702884558,-0.06365182266888819
0.18171295657277586,-0.0631262789157418
0.18232918611670615,-0.06260657569824413
0.18294541566063643,-0.06209263608142318
0.18356164520456672,-0.06158438415213088
0.184177874748497,-0.061081745011862726
0.1847941042924273,-0.060584644769143464
0.18541033383635755,-0.06009301053151392
0.18602656338028786,-0.05960677039715809
0.18664279292421815,-0.05912585344620391
0.18725902246814843,-0.0586501897317315
0.18787525201207872,-0.05817971027051844
0.18849148155600898,-0.057714347033550495
0.18910771109993926,-0.05725403293632314
0.18972394064386958,-0.0567987018289621
0.19034017018779986,-0.05634828848618084
0.19095639973173015,-0.05590272859710174
0.1915726292756604,-0.0554619587549571
0.1921888588195907,-0.05502591644669122
0.19280508836352098,-0.05459454004247907
0.19342131790745126,-0.05416776878518037
0.19403754745138158,-0.053745542779741584
0.19465377699531183,-0.05332780298256104
0.19527000653924212,-0.05291449119083072
0.19588623608317243,-0.05250555003186652
0.19650246562710272,-0.052100922952437234
0.197118695171033,-0.051700554208105653
0.19773492471496326,-0.05130438885258598
0.19835115425889355,-0.050912372727133975
0.19896738380282383,-0.05052445244997142
0.19958361334675412,-0.05014057540575503


==> data/dataNumExampleLJF2ISSIPSigma1.csv <==
0.0412,0.051630967346608214
0.04181622954393028,0.008753938356987678
0.042432459087860565,-0.027209562742453786
0.04304868863179086,-0.057308866517069346
0.043664918175721136,-0.08242777821498426
0.04428114771965142,-0.10331220256218643
0.04489737726358171,-0.1205928821214779
0.04551360680751199,-0.1348041632146213
0.04612983635144228,-0.14639952322098648
0.046746065895372564,-0.15576445019096674
0.04736229543930284,-0.1632271520594013
0.04797852498323313,-0.1690674820548883
0.04859475452716342,-0.17352439431624944
0.0492109840710937,-0.17680218546209336
0.049827213615023985,-0.17907573095437668
0.05044344315895428,-0.18049488723194673
0.051059672702884557,-0.18118819993976043
0.05167590224681484,-0.18126603370365957
0.05229213179074512,-0.18082321865926654
0.05290836133467541,-0.17994129243195722
0.0535245908786057,-0.1786904027628199
0.05414082042253598,-0.17713092490804716
0.05475704996646626,-0.17531483884634902
0.05537327951039654,-0.17328690384137602
0.055989509054326835,-0.1710856617268044
0.05660573859825712,-0.16874429517108613
0.0572219681421874,-0.16629136294312763
0.05783819768611769,-0.16375143068235043
0.05845442723004797,-0.16114561274916483
0.059070656773978256,-0.1584920382909929
0.05968688631790855,-0.15580625261980807
0.060303115861838834,-0.15310156329050784
0.06091934540576911,-0.15038933883835393
0.06153557494969939,-0.14767926693166988
0.062151804493629684,-0.14497957768449998
0.06276803403755997,-0.14229723702135022
0.06338426358149025,-0.13963811426635087
0.06400049312542054,-0.1370071275204222
0.06461672266935083,-0.13440836987446514
0.0652329522132811,-0.13184521906919233
0.0658491817572114,-0.12932043284061323
0.06646541130114168,-0.12683623187399296
0.06708164084507195,-0.12439437201968329
0.06769787038900224,-0.12199620719429782
0.06831409993293253,-0.11964274419427579
0.06893032947686281,-0.11733469048076539
0.06954655902079311,-0.11507249585073848
0.07016278856472338,-0.11285638878569926
0.07077901810865367,-0.11068640816322173
0.07139524765258395,-0.10856243092526963
0.07201147719651424,-0.10648419621866456
0.07262770674044453,-0.10445132645531585
0.07324393628437481,-0.1024633456813509
0.0738601658283051,-0.10051969559376006
0.07447639537223538,-0.098619749499465
0.07509262491616567,-0.0967628244738894
0.07570885446009595,-0.09494819194329823
0.07632508400402624,-0.09317508688671916
0.07694131354795652,-0.0914427158285438
0.0775575430918868,-0.08975026377141249
0.0781737726358171,-0.08809690020028887
0.07879000217974738,-0.08648178427235342
0.07940623172367767,-0.08490406929313449
0.08002246126760794,-0.08336290656692291
0.08063869081153822,-0.08185744869869166
0.08125492035546851,-0.08038685241529847
0.0818711498993988,-0.07895028096547402
0.0824873794433291,-0.07754690615087467
0.08310360898725937,-0.07617591003413332
0.08371983853118965,-0.07483648636429369
0.08433606807511994,-0.07352784175513805
0.08495229761905022,-0.07224919664764878
0.08556852716298051,-0.07099978608408414
0.0861847567069108,-0.0697788603178533
0.08680098625084107,-0.06858568528047632
0.08741721579477137,-0.06741954292435876
0.08803344533870165,-0.06627973145787203
0.08864967488263194,-0.06516556548724523
0.08926590442656222,-0.06407637607804123
0.0898821339704925,-0.06301151074744915
0.09049836351442278,-0.06197033339727215
0.09111459305835307,-0.06095222419629956
0.09173082260228337,-0.05995657941969859
0.09234705214621365,-0.05898281125212637
0.09296328169014392,-0.05803034756045378
0.09357951123407421,-0.05709863164125692
0.0941957407780045,-0.05618712194760242
0.09481197032193478,-0.05529529179908152
0.09542819986586508,-0.05442262907855483
0.09604442940979534,-0.053568635918623986
0.09666065895372564,-0.052732828380463975
0.09727688849765592,-0.051914736127301464
0.09789311804158621,-0.05111390209452357
0.0985093475855165,-0.05032988215813519
0.09912557712944677,-0.049562244803043665
0.09974180667337705,-0.04881057079244547
0.10035803621730735,-0.048074452839404175
0.10097426576123764,-0.04735349528154603
0.10159049530516792,-0.04664731375965833
0.1022067248490982,-0.04595553490085183
0.10282295439302848,-0.045277796006836096
0.10343918393695876,-0.044613744747759504
0.10405541348088906,-0.043963038861985715
0.10467164302481935,-0.04332534586209422
0.10528787256874961,-0.042700342747340664
0.10590410211267991,-0.04208771572274331
0.10652033165661019,-0.0414871599249205
0.10713656120054048,-0.04089837915475869
0.10775279074447076,-0.04032108561695183
0.10836902028840104,-0.03975499966642346
0.10898524983233132,-0.039199849561611044
0.10960147937626162,-0.03865537122457455
0.1102177089201919,-0.038121308007863286
0.11083393846412219,-0.03759741046806414
0.11145016800805246,-0.037083436145936066
0.11206639755198275,-0.036579149353025475
0.11268262709591303,-0.036084320964645755
0.11329885663984333,-0.035598728219096626
0.11391508618377362,-0.03512215452299358
0.1145313157277039,-0.034654389262569835
0.11514754527163418,-0.03419522762081134
0.11576377481556446,-0.03374447040028314
0.11638000435949475,-0.03330192385150041
0.11699623390342503,-0.03286739950670134
0.11761246344735533,-0.03244071401887269
0.11822869299128559,-0.03202168900588487
0.11884492253521589,-0.03161015089959027
0.11946115207914618,-0.031205930799741932
0.12007738162307646,-0.03080886433258989
0.12069361116700675,-0.030418791514016025
0.12130984071093702,-0.03003555661706915
0.1219260702548673,-0.029659008043764132
0.1225422997987976,-0.029288998201015465
0.12315852934272789,-0.0289253833805712
0.12377475888665818,-0.028568023642823917
0.12439098843058845,-0.028216782704372903
0.12500721797451875,-0.027871527829217174
0.12562344751844903,-0.027532129723461835
0.12623967706237932,-0.0271984624334234
0.1268559066063096,-0.02687040324702125
0.12747213615023986,-0.02654783259834946
0.12808836569417015,-0.026230633975320855
0.12870459523810046,-0.025918693830284445
0.12932082478203075,-0.025611901493514194
0.12993705432596103,-0.025310149089475625
0.1305532838698913,-0.025013331455775667
0.13116951341382158,-0.024721346064707106
0.13178574295775186,-0.02443409294729909
0.13240197250168215,-0.02415147461979046
0.13301820204561246,-0.023873396012443773
0.13363443158954272,-0.0235997644006207
0.134250661133473,-0.023330489338044116
0.1348668906774033,-0.02306548259217092
0.13548312022133358,-0.022804658081605866
0.13609934976526386,-0.02254793181548681
0.13671557930919415,-0.02229522183477553
0.13733180885312443,-0.022046448155388892
0.13794803839705472,-0.021801532713108585
0.138564267940985,-0.0215603993102107
0.1391804974849153,-0.02132297356375505
0.13979672702884557,-0.021089182855480337
0.1404129565727759,-0.02085895628325017
0.14102918611670615,-0.0206322246139983
0.14164541566063643,-0.02040892023812245
0.14226164520456672,-0.020188977125278965
0.142877874748497,-0.01997233078153056
0.1434941042924273,-0.01975891820780254
0.14411033383635757,-0.019548677859604166
0.14472656338028786,-0.019341549607972172
0.14534279292421814,-0.019137474701597004
0.14595902246814843,-0.018936395730091718
0.14657525201207872,-0.01873825658836621
0.147191481556009,-0.018543002442070064
0.1478077110999393,-0.01835057969406903
0.14842394064386957,-0.018160935951921142
0.14904017018779986,-0.017974019996319535
0.14965639973173014,-0.01778978175047058
0.1502726292756604,-0.017608172250376378
0.15088885881959072,-0.01742914361599303
0.151505088363521,-0.017252649023235048
0.1521213179074513,-0.017078642676799524
0.15273754745138157,-0.016907079783783405
0.15335377699531183,-0.016737916528067234
0.15397000653924212,-0.016571110045442358
0.1545862360831724,-0.01640661839945662
0.15520246562710271,-0.01624440055795584
0.155818695171033,-0.016084416370298865
0.15643492471496326,-0.015926626545225114
0.15705115425889354,-0.015770992629353095
0.15766738380282383,-0.01561747698629104
0.15828361334675412,-0.015466042776339159
0.15889984289068443,-0.015316653936765644
0.1595160724346147,-0.01516927516263853
0.16013230197854497,-0.015023871888195144
0.16074853152247526,-0.014880410268733421
0.16136476106640554,-0.014738857163008066
0.16198099061033583,-0.014599180116116148
0.16259722015426614,-0.014461347342857304
0.1632134496981964,-0.014325327711553218
0.16382967924212669,-0.014191090728312747
0.16444590878605697,-0.01405860652172923
0.16506213832998726,-0.01392784582799577
0.16567836787391754,-0.013798779976427068
0.16629459741784783,-0.013671380875374145
0.1669108269617781,-0.013545620998521399
0.1675270565057084,-0.013421473371552778
0.16814328604963868,-0.013298911559177742
0.16875951559356897,-0.013177909652504725
0.16937574513749926,-0.013058442256752414
0.16999197468142954,-0.01294048447928886
0.17060820422535983,-0.01282401191798798
0.1712244337692901,-0.01270900064989483
0.1718406633132204,-0.012595427220189727
0.17245689285715066,-0.012483268631443202
0.17307312240108097,-0.012372502333152478
0.17368935194501126,-0.012263106211551605
0.17430558148894154,-0.012155058579687392
0.17492181103287183,-0.012048338167752769
0.17553804057680208,-0.011942924113670803
0.17615427012073237,-0.011838795953921628
0.17677049966466268,-0.011735933614605468
0.17738672920859297,-0.011634317402734878
0.17800295875252325,-0.011533927997749549
0.1786191882964535,-0.011434746443247434
0.1792354178403838,-0.01133675413892618
0.17985164738431408,-0.011239932832728089
0.1804678769282444,-0.011144264613183956
0.18108410647217468,-0.011049731901949349
0.18170033601610494,-0.010956317446528106
0.18231656556003523,-0.010864004313177779
0.1829327951039655,-0.010772775879992195
0.1835490246478958,-0.010682615830155597
0.18416525419182608,-0.01059350814536407
0.18478148373575637,-0.010505437099409626
0.18539771327968665,-0.0104183872519217
0.18601394282361694,-0.010332343442263026
0.18663017236754723,-0.010247290783574205
0.1872464019114775,-0.010163214656963834
0.1878626314554078,-0.010080100705840034
0.18847886099933808,-0.009997934830378988
0.18909509054326837,-0.009916703182127652
0.18971132008719865,-0.00983639215873601
0.19032754963112894,-0.009756988398816495
0.19094377917505923,-0.00967847877692573
0.1915600087189895,-0.009600850398666774
0.1921762382629198,-0.009524090595907461
0.19279246780685008,-0.009448186922112453
0.19340869735078037,-0.009373127147785723
0.19402492689471065,-0.009298899256020288
0.1946411564386409,-0.00922549143815296
0.19525738598257122,-0.00915289208952056
0.19587361552650148,-0.009081089805315745
0.19648984507043177,-0.009010073376538974
0.19710607461436205,-0.008939831786044933
0.19772230415829234,-0.008870354204680242
0.19833853370222262,-0.008801629987510488
0.19895476324615294,-0.008733648670134112
0.19957099279008322,-0.008666399965080972


==> data/dataPCError1.csv <==
0.0001,0.0213047744650375
0.0001778279410038923,0.03533875818587567
0.00031622776601683794,0.05832441382603701
0.0005623413251903491,0.09571429110473695
0.001,0.1560570010025138
0.001778279410038923,0.2525609153843997
0.0031622776601683794,0.4052834798608431
0.005623413251903491,0.6440587629355885
0.01,1.012166826569737
0.01778279410038923,1.570480168667573
0.0316227766016838,2.401242592672672
0.05623413251903491,3.60942792661226
0.1,5.317194687370311
0.1778279410038923,7.64274377075336
0.31622776601683794,10.6510257752422
0.5623413251903491,14.27241325041517
1.,18.22885239688517
1.7782794100389228,22.06515622508121
3.1622776601683795,25.33432568968272
5.623413251903491,27.80182120996127
10.,29.48763910677601
17.78279410038923,30.55854517033996
31.622776601683796,31.20657739052803
56.234132519034915,31.58698243293334
100.,31.80625602917834
177.82794100389228,31.93131341581632
316.22776601683796,32.00220254128958
562.3413251903492,32.04224675507364
1000.,32.06482264152646


==> data/dataPCError2.csv <==
0.0001,2.810477039275308e-7
0.0001778279410038923,8.883137399872673e-7
0.00031622776601683794,2.806786170900012e-6
0.0005623413251903491,8.863698129483861e-6
0.001,0.0000279659600732453
0.001778279410038923,0.00008810575225318096
0.0031622776601683794,0.0002769084213278097
0.005623413251903491,0.0008669236608783028
0.01,0.00269720278897686
0.01778279410038923,0.008308419191746075
0.0316227766016838,0.02519243268243042
0.05623413251903491,0.07451948961996552
0.1,0.2121346809299452
0.1778279410038923,0.569720776780252
0.31622776601683794,1.404950743648603
0.5623413251903491,3.080879844211198
1.,5.837065625902445
1.7782794100389228,9.435523995083669
3.1622776601683795,13.163055559169
5.623413251903491,16.32541571402612
10.,18.63275561674333
17.78279410038923,20.1520002502422
31.622776601683796,21.08940176032518
56.234132519034915,21.6455517931607
100.,21.96801199138651
177.82794100389228,22.15251842429697
316.22776601683796,22.25729637772243
562.3413251903492,22.31654404614363
1000.,22.34996537909759


==> data/dataPCError3.csv <==
0.0001,9.227237494034714e-11
0.0001778279410038923,4.809874719482472e-10
0.00031622776601683794,2.491815198944729e-9
0.0005623413251903491,1.281618488897063e-8
0.001,6.535578364881325e-8
0.001778279410038923,3.298784517880101e-7
0.0031622776601683794,1.644436927904532e-6
0.005623413251903491,8.072992064255245e-6
0.01,0.00003888468672919157
0.01778279410038923,0.000182853883217644
0.0316227766016838,0.0008340412448956666
0.05623413251903491,0.003658822461930906
0.1,0.01526847486991517
0.1778279410038923,0.05974581350275714
0.31622776601683794,0.2148225494719421
0.5623413251903491,0.6875732415339734
1.,1.868125068808796
1.7782794100389228,4.102497880150349
3.1622776601683795,7.166113230355181
5.623413251903491,10.27683685744361
10.,12.78957501597916
17.78279410038923,14.5358561596543
31.622776601683796,15.64419142444362
56.234132519034915,16.31163889425641
100.,16.70175004046876
177.82794100389228,16.92594721625749
316.22776601683796,17.05357416109337
562.3413251903492,17.12583956152117
1000.,17.16663493645298


==> data/dataPCError4.csv <==
0.0001,5.457381468108259e-12
0.0001778279410038923,3.06472213500875e-11
0.00031622776601683794,1.719574822407594e-10
0.0005623413251903491,9.634864340103486e-10
0.001,5.386495922708452e-9
0.001778279410038923,3.00088127693026e-8
0.0031622776601683794,1.662752400200842e-7
0.005623413251903491,9.136387312881589e-7
0.01,4.957043327546916e-6
0.01778279410038923,0.00002639270286289566
0.0316227766016838,0.0001367076061088195
0.05623413251903491,0.000680891641245132
0.1,0.0032131200317904
0.1778279410038923,0.01412869037196121
0.31622776601683794,0.05701647198982849
0.5623413251903491,0.2088415236601473
1.,0.6810936245893732
1.7782794100389228,1.870297899862828
3.1622776601683795,4.028013113120242
5.623413251903491,6.725586390013863
10.,9.195494192807849
17.78279410038923,11.03085370789316
31.622776601683796,12.23642763888017
56.234132519034915,12.97542042302359
100.,13.4114101758751
177.82794100389228,13.66324212831304
316.22776601683796,13.80699782682286
562.3413251903492,13.88852059443915
1000.,13.93458129973721


==> data/dataPCError5.csv <==
0.0001,1.757033737272153e-12
0.0001778279410038923,9.877126819497786e-12
0.00031622776601683794,5.550925562685271e-11
0.0005623413251903491,3.118138316252191e-10
0.001,1.750104755516963e-9
0.001778279410038923,9.808397723951136e-9
0.0031622776601683794,5.483077813189528e-8
0.005623413251903491,3.051653433893258e-7
0.01,1.685684267188888e-6
0.01778279410038923,9.194643584846001e-6
0.0316227766016838,0.00004912707794497679
0.05623413251903491,0.0002540318149857534
0.1,0.001249906370152282
0.1778279410038923,0.005728325301018109
0.31622776601683794,0.02392388409843138
0.5623413251903491,0.08988564153978893
1.,0.3053147984513888
1.7782794100389228,0.9299966169744513
3.1622776601683795,2.344842302734062
5.623413251903491,4.522024142542529
10.,6.812551758777202
17.78279410038923,8.650269179937228
31.622776601683796,9.905606784742338
56.234132519034915,10.69055706677862
100.,11.15846729031014
177.82794100389228,11.4302282453194
316.22776601683796,11.58582520358843
562.3413251903492,11.67420875936889
1000.,11.72419165721658


==> data/dataPCScaling1.csv <==
-10.,1.000345899298698
-9.5,1.000542313442355
-9.,1.00084806526821
-8.5,1.001322449646208
-8.,1.002055803091543
-7.5,1.003184979908003
-7.,1.004916027441875
-6.5,1.007557086586981
-6.,1.011565627431627
-5.5,1.017615478674708
-5.,1.026690634144255
-4.5,1.040214073724346
-4.,1.060219314969685
-3.5,1.08956583828073
-3.,1.132176330212344
-2.5,1.19321202841738
-2.,1.27897037031701
-1.5,1.396081556742029
-1.,1.54944757840622
-0.5,1.738787054229656
0.,1.955139347462895
0.5,2.180421611679054
1.,2.39232929505144
1.5,2.572487395272479
2.,2.712271701472448
2.5,2.812861097173722
3.,2.881230852043535
3.5,2.925863311064272
4.,2.954220962407462
4.5,2.971924919910898
5.,2.982855797070689
5.5,2.989558398695008
6.,2.993650870493374
6.5,2.996143154012026
7.,2.997658526707326
7.5,2.998579022117205
8.,2.99913783781384
8.5,2.999476963413895
9.,2.999682722239331
9.5,2.999807546579156
10.,2.999883265679596


==> data/dataPCScaling2.csv <==
-10.,3.000034049947052
-9.5,3.000056138871266
-9.,3.000092557348177
-8.5,3.000152601256039
-8.,3.00025159688338
-7.5,3.00041481290906
-7.,3.000683909929167
-6.5,3.001127572949111
-6.,3.001859037391568
-5.5,3.00306496836296
-5.,3.005053009505817
-4.5,3.00832992129251
-4.,3.013729416156196
-3.5,3.022619173489857
-3.,3.037228473266134
-2.5,3.061140851936648
-2.,3.09995246874268
-1.5,3.161909037333453
-1.,3.25784585750395
-0.5,3.399001526126482
0.,3.591253661140346
0.5,3.827229080268479
1.,4.083123215639234
1.5,4.326759082295577
2.,4.532277828409595
2.5,4.689009818352131
3.,4.799722122660852
3.5,4.873807104849566
4.,4.92161610816365
4.5,4.951753363544597
5.,4.970471721332021
5.5,4.981991231419264
6.,4.989040406776243
6.5,4.993339089650677
7.,4.995954941425445
7.5,4.997544700466223
8.,4.998510105097526
8.5,4.999096082556389
9.,4.999451654160672
9.5,4.999667377510382
10.,4.999798241779283


==> data/dataPCScaling3.csv <==
-10.,5.000028373829243
-9.5,5.000046779331079
-9.,5.000077122804733
-8.5,5.000127145116088
-8.,5.000209602708503
-7.5,5.000345510898678
-7.,5.000569473404593
-6.5,5.000938421382058
-6.,5.001545893215003
-5.5,5.002545235469042
-5.,5.004186950465261
-4.5,5.006877917163142
-4.,5.011273025348806
-3.5,5.018411426461712
-3.,5.02990636090968
-2.5,5.048183061784241
-2.,5.07673270546127
-1.5,5.120352180971473
-1.,5.185504396431455
-0.5,5.281235742920243
0.,5.420029089425045
0.5,5.613340881839239
1.,5.857240655029993
1.5,6.122801916256944
2.,6.370148429671537
2.5,6.57165668309916
3.,6.720069539049333
3.5,6.821976192203668
4.,6.888782956388956
4.5,6.93130098396941
5.,6.957863056990067
5.5,6.974267448827243
6.,6.984327349499761
6.5,6.990469980482562
7.,6.994210862558072
7.5,6.996485433797888
8.,6.997867100794792
8.5,6.998705886840729
9.,6.999214917129199
9.5,6.999523762979735
10.,6.999711125499845


==> data/dataPCScaling4.csv <==
-10.,7.000026482190287
-9.5,7.000043660571807
-9.,7.000071980909975
-8.5,7.000118667751027
-8.,7.000195626385968
-7.5,7.00032246910221
-7.,7.000531487072229
-6.5,7.000875800062383
-6.,7.001442664551147
-5.5,7.002375069273016
-5.,7.003906415103954
-4.5,7.006415242303375
-4.,7.010509075139131
-3.5,7.017146446098308
-3.,7.02779862403884
-2.5,7.04462674920204
-2.,7.070594312636573
-1.5,7.109371394751892
-1.,7.164983959638042
-0.5,7.241869724079504
0.,7.347325369355984
0.5,7.495916166938022
1.,7.703094074656532
1.5,7.9603917582346
2.,8.227786377551627
2.5,8.462402563126377
3.,8.643321488436624
3.5,8.7710167720055
4.,8.856114010564155
4.5,8.910805522415868
5.,8.945173797217016
5.5,8.966474298447379
6.,8.979564582060898
6.5,8.987567888677447
7.,8.992445731854758
7.5,8.995413012298429
8.,8.997215975338706
8.5,8.998310712974398
9.,8.99897514139909
9.5,8.999378298283189
10.,8.999622884424755


==> data/dataPCScaling5.csv <==
-10.,9.000025536373612
-9.5,9.000042101199967
-9.,9.000069409984508
-8.5,9.000114429130991
-8.,9.00018863840644
-7.5,9.000310948745424
-7.,9.000512495565046
-6.5,9.00084449463928
-6.,9.001391067223788
-5.5,9.002290042696254
-5.,9.003766338217919
-4.5,9.006184552581837
-4.,9.01012928822942
-3.5,9.016521237364913
-3.,9.026768400163999
-2.5,9.042922930482773
-2.,9.067749721832119
-1.5,9.104524251258027
-1.,9.156398245307055
-0.5,9.22570022085969
0.,9.315092657837076
0.5,9.433726805156162
1.,9.60263122730098
1.5,9.83513307322233
2.,10.10510513510041
2.5,10.36183235787604
3.,10.56994924813697
3.5,10.72123099579342
4.,10.8237937702615
4.5,10.89037857585514
5.,10.93247140072619
5.5,10.95865259513847
6.,10.97477682031101
6.5,10.98464779021463
7.,10.99066862715238
7.5,10.99433293990203
8.,10.99656006627759
8.5,10.9979125850042
9.,10.99873355451425
9.5,10.99923172792603
10.,10.99953397010541


==> data/dataPeelingISSIP.csv <==
0,-3.26234E-08
0.00001,-3.27317E-08
2.41421E-05,-3.27315E-08
4.41421E-05,-3.27316E-08
7.24264E-05,-3.27315E-08
0.000112426,-3.27315E-08
0.000168995,-3.27317E-08
0.000248995,-3.27317E-08
0.000350188,-3.27316E-08
0.000478188,-3.27316E-08
0.000640096,-3.27316E-08
0.000844896,-3.27316E-08
0.00110395,-3.27316E-08
0.00143163,-3.27317E-08
0.00181,-3.27314E-08
0.00224691,-3.27317E-08
0.00275141,-3.27316E-08
0.00333395,-3.27316E-08
0.00400661,-3.27317E-08
0.00478333,-3.27317E-08
0.00568021,-3.27315E-08
0.00663902,-3.27316E-08
0.00766403,-3.27317E-08
0.00875981,-3.27317E-08
0.00993125,-3.27315E-08
0.0111836,-3.27317E-08
0.0125224,-3.27315E-08
0.0139536,-3.27317E-08
0.0154836,-3.27316E-08
0.0171193,-3.27305E-08
0.0188679,-3.27287E-08
0.0207373,-3.273E-08
0.0227357,-3.27475E-08
0.0248721,-3.27926E-08
0.0270085,-3.2791E-08
0.0291449,-3.25011E-08
0.0314288,-3.16115E-08
0.0337127,-3.09581E-08
0.0359966,-3.43261E-08
0.0384382,-4.91236E-08
0.0408798,-7.16071E-08
0.0433214,-5.38692E-08
0.0457631,1.18661E-07
0.0482047,5.37698E-07
0.0508148,9.38371E-07
0.053425,-1.87383E-07
0.0560352,-5.55441E-06
0.0588256,-1.68633E-05
0.061616,-2.13977E-05
0.0644064,2.20581E-05
0.0671968,0.000174106
0.0699872,0.000425139
0.0727776,0.00048409
0.075568,-0.000450935
0.0785511,-0.00380676
0.0815342,-0.00942349
0.0845172,-0.0112502
0.0875003,0.0074046
0.0906893,0.101589
0.093696,0.393354
0.0969102,0.457577
0.0979267,0.468937
0.0995865,0.483534
0.102297,0.500778
0.10613,0.517245
0.107485,0.521663
0.109699,0.527773
0.113313,0.535524
0.114788,0.538079
0.117197,0.541653
0.121132,0.546213
0.122738,0.547705
0.125361,0.549765
0.126432,0.550486
0.12818,0.55153
0.131036,0.55292
0.132201,0.553387
0.134105,0.554036
0.137214,0.554827
0.138483,0.555062
0.140555,0.555349
0.14394,0.555582
0.145321,0.555602
0.147577,0.555546
0.151262,0.555245
0.152766,0.555055
0.155222,0.554666
0.159233,0.553839
0.160651,0.553498
0.162967,0.552883
0.166749,0.551747
0.168293,0.551238
0.170814,0.550356
0.17493,0.548736
0.178441,0.54728
0.179875,0.546657
0.182215,0.545604
0.186038,0.543798
0.187598,0.543031
0.190146,0.541743
0.191186,0.541205
0.192885,0.540312
0.195659,0.538814
0.196792,0.538189
0.198641,0.537152
0.201661,0.53542
0.202894,0.534697
0.204907,0.533499
0.208195,0.531497
0.209537,0.530663
0.211729,0.529283
0.215308,0.526977
0.21677,0.526018
0.219156,0.52443
0.223052,0.521781
0.224643,0.520677
0.227241,0.518855
0.228301,0.518101
0.230033,0.516861
0.232861,0.514808
0.234016,0.513959
0.235901,0.512563
0.23898,0.510247
0.240237,0.509292
0.242289,0.507717
0.245641,0.505107
0.24701,0.504027
0.249244,0.502249
0.252893,0.499302
0.254383,0.498082
0.256815,0.496073
0.260788,0.492742
0.26241,0.491364
0.265058,0.48909
0.266139,0.488154
0.267905,0.486615
0.270788,0.484075
0.271965,0.48303
0.273887,0.481309
0.277026,0.478467
0.278307,0.477296
0.280399,0.475368
0.283816,0.472186
0.285211,0.47087
0.287489,0.468709
0.291209,0.465133
0.292728,0.463658
0.295208,0.461227
0.296221,0.460227
0.297874,0.458587
0.300574,0.455881
0.301676,0.454767
0.303476,0.45294
0.306415,0.449924
0.307615,0.448683
0.309575,0.446642
0.312774,0.443276
0.314081,0.441886
0.316214,0.439605
0.319698,0.435837
0.32112,0.434281
0.323442,0.431723
0.327235,0.427494
0.328783,0.425751
0.331311,0.422878
0.332343,0.421696
0.334029,0.419755
0.336781,0.416558
0.337905,0.415243
0.33974,0.413081
0.342736,0.409518
0.34396,0.40805
0.345957,0.405639
0.349219,0.401655
0.350551,0.400014
0.352726,0.397317
0.356277,0.392858
0.357727,0.391018
0.360095,0.387989
0.363961,0.382982
0.365539,0.380914
0.368117,0.377509
0.369169,0.376108
0.370888,0.373808
0.373694,0.370014
0.374839,0.368453
0.37671,0.365887
0.379765,0.361654
0.381012,0.359909
0.383048,0.357042
0.386374,0.352302
0.387732,0.350349
0.389949,0.347135
0.393569,0.34182
0.395047,0.339626
0.397461,0.33601
0.401403,0.330028
0.403012,0.327555
0.405639,0.32348
0.406712,0.321802
0.408464,0.319044
0.411325,0.314497
0.412492,0.312622
0.4144,0.309542
0.417514,0.304452
0.418785,0.302353
0.420861,0.298901
0.424252,0.29319
0.425636,0.290832
0.427896,0.286951
0.431587,0.280524
0.433094,0.277868
0.435555,0.27349
0.439573,0.266118
0.440844,0.263795
0.442919,0.259967
0.446307,0.253633
0.447691,0.251015
0.44995,0.246703
0.453639,0.239555
0.455145,0.2366
0.457604,0.231726
0.46162,0.22363
0.46289,0.221034
0.464964,0.216759
0.46835,0.209676
0.469733,0.206748
0.471991,0.201921
0.475677,0.193908
0.477183,0.19059
0.47964,0.185114
0.483654,0.175991
0.484923,0.173078
0.486996,0.168259
0.490381,0.160264
0.491763,0.156957
0.494019,0.151495
0.497704,0.142411
0.499208,0.138644
0.501665,0.132412
0.505676,0.122
0.51075,0.108475
0.514893,0.0971019
0.519322,0.0845492
0.5231,0.0735193
0.524642,0.0689256
0.52716,0.0613117
0.531272,0.0485404
0.53495,0.0367566
0.536451,0.0318321
0.538903,0.0236457
0.542907,0.00986816
0.544542,0.00407712
0.547211,-0.00559781
0.55157,-0.0220565
0.555929,-0.0394735
0.560589,-0.0594801
0.565249,-0.0815691
0.569909,-0.107378
0.574302,-0.146256
0.574361,-0.147766
0.574385,-0.148502
0.574424,-0.150053
0.57444,-0.151033
0.574446,-0.151734
0.574449,-0.152186
0.57445,-0.152482
0.574452,-0.153134


==> data/dataPeelingNew.csv <==
0,-3.22391E-08
0.00001,-3.23413E-08
2.41421E-05,-3.23413E-08
4.41421E-05,-3.23412E-08
7.24264E-05,-3.23412E-08
0.000112426,-3.23411E-08
0.000168995,-3.23411E-08
0.000248995,-3.23411E-08
0.000350188,-3.23411E-08
0.000478188,-3.23411E-08
0.000640096,-3.23412E-08
0.000844896,-3.23411E-08
0.00110395,-3.23412E-08
0.00143163,-3.2341E-08
0.00181,-3.23412E-08
0.00224691,-3.23413E-08
0.00275141,-3.2341E-08
0.00333395,-3.23412E-08
0.00400661,-3.23411E-08
0.00478333,-3.23412E-08
0.00568021,-3.23412E-08
0.00663902,-3.23411E-08
0.00766403,-3.23411E-08
0.00875981,-3.23411E-08
0.00993125,-3.23412E-08
0.0111836,-3.23412E-08
0.0125224,-3.23413E-08
0.0139536,-3.23412E-08
0.0154836,-3.23411E-08
0.0171193,-3.23398E-08
0.0188679,-3.2338E-08
0.0207373,-3.23411E-08
0.0227357,-3.23646E-08
0.0248721,-3.24107E-08
0.0270085,-3.2368E-08
0.0292924,-3.19043E-08
0.0315763,-3.08978E-08
0.0338602,-3.09881E-08
0.0363018,-3.80389E-08
0.0387434,-5.7902E-08
0.041185,-7.31532E-08
0.0436267,-5.57333E-09
0.0462368,3.0418E-07
0.048847,8.1593E-07
0.0514572,6.19603E-07
0.0540674,-2.64933E-06
0.0568578,-1.21555E-05
0.0596482,-0.000022066
0.0624386,-1.9268E-06
0.065229,0.000107992
0.0680194,0.00033897
0.0710025,0.000511798
0.0739855,-0.000201334
0.0769686,-0.00316938
0.0799517,-0.00864022
0.0829347,-0.0114282
0.0859178,0.00418692
0.0891068,0.0870241
0.0922959,0.386577
0.0954849,0.449405
0.0995187,0.484204
0.102959,0.501483
0.104175,0.506139
0.106161,0.512607
0.109405,0.520889
0.110729,0.523646
0.112891,0.52754
0.116422,0.532598
0.117863,0.534288
0.120217,0.536662
0.124061,0.539689
0.12563,0.54067
0.128193,0.542006
0.129239,0.542466
0.130948,0.543119
0.133737,0.543953
0.134876,0.544218
0.136736,0.544564
0.139773,0.544924
0.141013,0.545002
0.143038,0.545055
0.146345,0.544954
0.147695,0.544851
0.149899,0.544616
0.153499,0.544059
0.154968,0.543775
0.157368,0.543248
0.161287,0.542229
0.162886,0.54176
0.165499,0.540934
0.166566,0.540577
0.168307,0.539968
0.171151,0.538913
0.172313,0.538462
0.174209,0.537697
0.177305,0.536386
0.178569,0.535829
0.180633,0.534893
0.184004,0.533298
0.18538,0.532623
0.187627,0.531496
0.191297,0.529582
0.192795,0.528778
0.195242,0.527433
0.199237,0.525166
0.200868,0.524213
0.203531,0.52263
0.204619,0.521971
0.206394,0.520885
0.209294,0.519073
0.210477,0.518322
0.21241,0.517082
0.215567,0.515017
0.216856,0.51416
0.21896,0.512746
0.222397,0.510392
0.2238,0.509414
0.226091,0.507801
0.229832,0.505119
0.231359,0.504005
0.233853,0.502168
0.237926,0.498983
0.241399,0.496321
0.242817,0.49522
0.245133,0.493404
0.248914,0.490392
0.250458,0.489146
0.252979,0.487092
0.254008,0.486244
0.255689,0.484853
0.258433,0.482558
0.259553,0.481613
0.261383,0.480057
0.264371,0.477488
0.26559,0.476431
0.267582,0.47469
0.270835,0.471813
0.272163,0.470626
0.274331,0.468672
0.277872,0.465444
0.279318,0.464111
0.281678,0.461918
0.285533,0.458287
0.287107,0.456787
0.289677,0.454319
0.290726,0.453302
0.292439,0.451633
0.295237,0.448882
0.296379,0.44775
0.298245,0.445889
0.30129,0.442821
0.302534,0.441556
0.304565,0.439478
0.30788,0.436046
0.309234,0.434632
0.311445,0.432308
0.315055,0.428463
0.316528,0.426878
0.318935,0.424267
0.322865,0.419952
0.324469,0.418169
0.327089,0.415233
0.328159,0.414027
0.329906,0.412045
0.332758,0.408776
0.333922,0.407432
0.335824,0.405222
0.338929,0.401576
0.340197,0.400074
0.342267,0.397605
0.345647,0.393529
0.347028,0.391848
0.349281,0.389083
0.352961,0.384514
0.354464,0.382628
0.356917,0.379523
0.360924,0.374389
0.362559,0.372265
0.36523,0.368771
0.366321,0.367333
0.368102,0.36497
0.371009,0.361075
0.372196,0.359471
0.374135,0.356834
0.377301,0.352482
0.378593,0.350688
0.380703,0.347739
0.38415,0.342865
0.385557,0.340854
0.387854,0.337544
0.391606,0.33207
0.393138,0.32981
0.395639,0.326085
0.399723,0.320032
0.403207,0.314681
0.404629,0.312473
0.406951,0.308837
0.410743,0.302818
0.412291,0.30033
0.414819,0.296233
0.418948,0.289328
0.42284,0.282806
0.424429,0.280109
0.427024,0.275661
0.428083,0.27383
0.429813,0.27082
0.432638,0.26585
0.433791,0.263803
0.435674,0.260436
0.43875,0.25487
0.440005,0.252574
0.442055,0.248793
0.445403,0.242539
0.44677,0.239956
0.449002,0.235699
0.452647,0.228647
0.454135,0.225728
0.456565,0.220915
0.460533,0.212928
0.462153,0.20962
0.464798,0.204157
0.465878,0.201903
0.467642,0.198198
0.470522,0.192069
0.471697,0.18954
0.473617,0.185375
0.476752,0.178478
0.481872,0.167
0.483017,0.164372
0.484886,0.160048
0.487939,0.152885
0.492925,0.140905
0.497384,0.129883
0.501372,0.119748
0.503,0.115535
0.505659,0.108567
0.510001,0.0969057
0.513703,0.0867111
0.515215,0.0824688
0.517683,0.075438
0.521714,0.0636791
0.525515,0.0522498
0.527066,0.0474813
0.5296,0.0395677
0.533738,0.0262651
0.538161,0.0114765
0.542584,-0.00398613
0.547007,-0.0202327
0.55143,-0.0374297
0.555853,-0.0558327
0.560582,-0.0774241
0.56531,-0.102376
0.570039,-0.139175
0.570317,-0.14395
0.570416,-0.146496
0.570456,-0.148124
0.570472,-0.149178
0.570479,-0.14996
0.570482,-0.15084
0.570483,-0.150492


==> data/dataRR6scaling1.csv <==
-8.,3.000142400730692
-7.75,3.000182853552788
-7.5,3.000234800802927
-7.25,3.000301510304694
-7.,3.000387180047836
-6.75,3.000497203691578
-6.5,3.000638512330478
-6.25,3.000820014738107
-6.,3.001053164975059
-5.75,3.001352695050021
-5.5,3.001737562015885
-5.25,3.002232174545068
-5.,3.00286798521185
-4.75,3.003685563687248
-4.5,3.004737306199941
-4.25,3.006090993014543
-4.,3.007834486033146
-3.75,3.010081974647094
-3.5,3.012982347267263
-3.25,3.016730514268324
-3.,3.021582870556438
-2.75,3.027878603815007
-2.5,3.036069256697723
-2.25,3.046759798127805
-2.,3.060765200900236
-1.75,3.079186401361492
-1.5,3.103506742080543
-1.25,3.135701107132227
-1.,3.178329746972273
-0.75,3.234552798723181
-0.5,3.307954692230437
-0.25,3.402041862634421
0,3.519347986125738
0.25,3.660336928418285
0.5,3.822676260791107
0.75,4.001542748381393
1.,4.190931713332775
1.25,4.384982867096433
1.5,4.578451247903576
1.75,4.766548435215246
2.,4.944871530727928
2.25,5.109668439571577
2.5,5.258209588445248
2.75,5.389002263518522
3.,5.501761949399086
3.25,5.597196235846451
3.5,5.676703243707486
3.75,5.742071514979341
4.,5.795232378620005
4.25,5.838082812296999
4.5,5.87237538480443
4.75,5.899661782146691
5.,5.921274147963529
5.25,5.93833030370861
5.5,5.951752222845747
5.75,5.962290453387211
6.,5.970549897164636
6.25,5.977014328155747
6.5,5.982068352206441
6.75,5.98601633131838
7.,5.989098268306485
7.25,5.991502893147373
7.5,5.993378298191835
7.75,5.994840494545522
8.,5.995980243993151


==> data/dataRR6scaling2.csv <==
-8.,3.000142963152657
-7.75,3.000183575775418
-7.5,3.000235728251654
-7.25,3.000302701331582
-7.,3.000388709619078
-6.75,3.000499168132738
-6.5,3.000641035436669
-6.25,3.000823255647947
-6.,3.001057328327831
-5.75,3.001358044105021
-5.5,3.001744435625794
-5.25,3.002241009161523
-5.,3.002879343490925
-4.75,3.003700171798907
-4.5,3.00475610269447
-4.25,3.006115193160681
-4.,3.007865667071617
-3.75,3.01012218963908
-3.5,3.013034278530655
-3.25,3.016797682349694
-3.,3.021669922109281
-2.75,3.027991712752753
-2.5,3.036216688763119
-2.25,3.046952710035852
-2.,3.061018768794381
-1.75,3.079521387873763
-1.5,3.103951584770671
-1.25,3.136294473653421
-1.,3.179123135180783
-0.75,3.235612036993982
-0.5,3.309358180478298
-0.25,3.403872790463529
0,3.521679312022214
0.25,3.66321326508687
0.5,3.826103113014767
0.75,4.005490578466243
1.,4.195346314403182
1.25,4.389785477610805
1.5,4.583528727949175
1.75,4.771750793697078
2.,4.950026801589577
2.25,5.114608473618136
2.5,5.262794424340876
2.75,5.393134936642251
3.,5.505392001956378
3.25,5.60031447285555
3.5,5.679331786716952
3.75,5.744252776507203
4.,5.797019308322022
4.25,5.839531468608855
4.5,5.873539958443208
4.75,5.900591702161061
5.,5.922012733013425
5.25,5.938914442748058
5.5,5.952212671620973
5.75,5.96265245074535
6.,5.970833907367504
6.25,5.977236792697371
6.5,5.98224238800617
6.75,5.986152346440446
7.,5.989204486908072
7.25,5.99158579272316
7.5,5.993442967751355
7.75,5.994890924468036
8.,5.996019558477565


==> data/dataRR6scaling3.csv <==
-8.,3.000188919206062
-7.75,3.000242590078396
-7.5,3.000311513288703
-7.25,3.000400026370313
-7.,3.000513702385147
-6.75,3.000659703157042
-6.5,3.000847234335443
-6.25,3.001088132190628
-6.,3.001397621173292
-5.75,3.001795293415079
-5.5,3.002306377633866
-5.25,3.002963386973209
-5.,3.003808265552623
-4.75,3.004895195524332
-4.5,3.006294285665525
-4.25,3.008096447331081
-4.,3.0104198868421
-3.75,3.013418824973648
-3.5,3.017295324363016
-3.25,3.022315508678893
-3.,3.028832052985606
-2.75,3.037315678438286
-2.5,3.048399524019214
-2.25,3.062941552164825
-2.,3.082110937307221
-1.75,3.107502871189353
-1.5,3.141278272218642
-1.25,3.186303040275098
-1.,3.246216603277959
-0.75,3.325291662674661
-0.5,3.427893785374406
-0.25,3.557418228226308
0,3.714902966989399
0.25,3.897995503153045
0.5,4.101022124320233
0.75,4.316128007680383
1.,4.534634010322552
1.25,4.748033372875936
1.5,4.948788430150494
1.75,5.131099290566796
2.,5.291433911301746
2.25,5.428576297840854
2.5,5.543217918269006
2.75,5.637321637835761
3.,5.713496533058903
3.25,5.774519058452205
3.5,5.823030776641182
3.75,5.861383153164702
4.,5.891582485372942
4.25,5.915293299817989
4.5,5.933870774391401
4.75,5.948404116577208
5.,5.959761014818557
5.25,5.968628413071129
5.5,5.975547783013391
5.75,5.980944597122486
6.,5.985152424784805
6.25,5.988432352788055
6.5,5.990988487104524
6.75,5.992980244411142
7.,5.994532052436529
7.25,5.995740979623181
7.5,5.996682721437685
7.75,5.997416288827016
8.,5.997987675277791


==> data/dataRR6scaling4.csv <==
-8.,3.001118785710008
-7.75,3.001437005803507
-7.5,3.001845905135612
-7.25,3.002371431903297
-7.,3.00304703005895
-6.75,3.00391585059136
-6.5,3.005033645011093
-6.25,3.006472570766199
-6.,3.008326227812314
-5.75,3.010716377207413
-5.5,3.013801990266051
-5.25,3.017791579888595
-5.,3.02296024002106
-4.75,3.029673575562363
-4.5,3.038421928836071
-4.25,3.049870301922503
-4.,3.064932591209751
-3.75,3.084883735368076
-3.5,3.111530259879632
-3.25,3.14746622677444
-3.,3.196437291219721
-2.75,3.263788832472821
-2.5,3.356818224125421
-2.25,3.484519900994718
-2.,3.655848829372344
-1.75,3.875923552884373
-1.5,4.141334140155236
-1.25,4.437774135989298
-1.,4.742459333501503
-0.75,5.030351847889717
-0.5,5.28111806163827
-0.25,5.483872842976372
0,5.637810818576892
0.25,5.749179332929234
0.5,5.827125035876323
0.75,5.880614971844395
1.,5.916997254830179
1.25,5.941723999649516
1.5,5.958613532907052
1.75,5.970253236543391
2.,5.978366419863457
2.25,5.984093100291736
2.5,5.988187704563903
2.75,5.991152203096731
3.,5.993323621658432
3.25,5.994930870165933
3.5,5.996131485207035
3.75,5.997035410014903
4.,5.997720462554783
4.25,5.99824247930058
4.5,5.998642038374266
4.75,5.998948971645954
5.,5.99918543517678
5.25,5.999368029388366
5.5,5.999509284892943
5.75,5.999618718935335
6.,5.999703596861261
6.25,5.999769487883874
6.5,5.999820675269827
6.75,5.999860462037506
7.,5.999891400682909
7.25,5.999915467020144
7.5,5.999934192491257
7.75,5.999948765341801
8.,5.999960108283345


==> data/dataRR6scaling5.csv <==
-8.,3.010840466173685
-7.75,3.013962327263176
-7.5,3.017999152252753
-7.25,3.023229664429303
-7.,3.030024549379395
-6.75,3.03888150712716
-6.5,3.050476722921946
-6.25,3.065742232108872
-6.,3.085984784529053
-5.75,3.113071283200827
-5.5,3.149717682982936
-5.25,3.199922430176003
-5.,3.269544023919633
-4.75,3.366837899456391
-4.5,3.502307823646184
-4.25,3.686628929044501
-4.,3.925709186449169
-3.75,4.214553849977647
-3.5,4.534631940327573
-3.25,4.857834679545831
-3.,5.154944231225327
-2.75,5.404308192825822
-2.5,5.596909218771634
-2.25,5.735637352801742
-2.,5.830343654518086
-1.75,5.892587118978966
-1.5,5.932482657572048
-1.25,5.957663921544462
-1.,5.97342346221443
-0.75,5.983250430239319
-0.5,5.989376913352573
-0.25,5.993205718797231
0,5.99560962204058
0.25,5.997128800166394
0.5,5.998096906284168
0.75,5.998720081500186
1.,5.999125942014433
1.25,5.999393769526483
1.5,5.999573061655447
1.75,5.999694918607204
2.,5.999779035408718
2.25,5.999838002285455
2.5,5.99987995629578
2.75,5.999910222223962
3.,5.999932332762315
3.25,5.999948666515268
3.5,5.999960849871555
3.75,5.999970012327509
4.,5.999976950350334
4.25,5.999982233771241
4.5,5.999986275769255
4.75,5.999989379564331
5.,5.999991770044322
5.25,5.999993615522316
5.5,5.999995042938161
5.75,5.999996148640108
6.,5.999997006140268
6.25,5.999997671765579
6.5,5.999998188822853
6.75,5.999998590699419
7.,5.999998903191098
7.25,5.999999146262599
7.5,5.999999335386575
7.75,5.999999482567118
8.,5.999999597125112


==> data/dataRRP6scaling1.csv <==
-12.,2.000018702947925
-11.75,2.000030755803115
-11.5,2.000050538861474
-11.25,2.000082969074727
-11.,2.000136046131357
-10.75,2.000222736542858
-10.5,2.0003639569246
-10.25,2.000593242283937
-10.,2.000963939267585
-9.75,2.001560067761785
-9.5,2.002512286529785
-9.25,2.004020526165504
-9.,2.006384506201452
-8.75,2.010042012826698
-8.5,2.015611776460924
-8.25,2.023932425631102
-8.,2.036081422325723
-7.75,2.053350083316672
-7.5,2.077147628942396
-7.25,2.108815913099024
-7.,2.149362802016448
-6.75,2.199163180728581
-6.5,2.257715287365854
-6.25,2.323550016640353
-6.,2.394353649523517
-5.75,2.467289242840787
-5.5,2.539426071782004
-5.25,2.608151597306525
-5.,2.671461974839196
-4.75,2.728085982947243
-4.5,2.777457976596105
-4.25,2.819591875551114
-4.,2.85491491582868
-3.75,2.884106871355712
-3.5,2.907971316416398
-3.25,2.927349783527678
-3.,2.943081259818257
-2.75,2.956008454265474
-2.5,2.967037004537828
-2.25,2.977261114575613
-2.,2.988171777415812
-1.75,3.001945246377841
-1.5,3.021742445462229
-1.25,3.051820514003302
-1.,3.097142395706536
-0.75,3.162294680706074
-0.5,3.250016655935422
-0.25,3.360052234588249
0.,3.488778904448892
0.25,3.629678332307402
0.5,3.774833676946187
0.75,3.91725305783494
1.,4.052622540510667
1.25,4.179214584549921
1.5,4.296517484020434
1.75,4.404081777220407
2.,4.501238727155271
2.25,4.587369177857926
2.5,4.662222882730818
2.75,4.726052980003306
3.,4.779567941620999
3.25,4.823789166045057
3.5,4.859893265342781
3.75,4.889082208929752
4.,4.912494734164719
4.25,4.931155962732291
4.5,4.945955961265804
4.75,4.957647457831052
5.,4.966854731312283
5.25,4.97408799935956
5.5,4.97975965401774
5.75,4.98420020700944
6.,4.987672832875619
6.25,4.990386043821057
6.5,4.992504407795498
6.75,4.99415742332157
7.,4.995446757871273
7.25,4.99645208642555
7.5,4.997235762162769
7.75,4.99784652969053
8.,4.998322463167482
8.25,4.99869328273156
8.5,4.998982175727248
8.75,4.999207225542142
9.,4.999382530749547
9.25,4.999519080565448
9.5,4.999625439004906
9.75,4.999708279130651
10.,4.999772799992722
10.25,4.999823051867299
10.5,4.999862189872138
10.75,4.999892671676144
11.,4.999916411593267
11.25,4.999934900662241
11.5,4.999949300208029
11.75,4.999960514733801
12.,4.999969248705165
12.25,4.999976050783436
12.5,4.999981348280397
12.75,4.999985473995241
13.,4.999988687117361
13.25,4.999991189506765
13.5,4.999993138374069
13.75,4.999994656156166
14.,4.999995838207699


==> data/dataRRP6scaling2.csv <==
-12.,2.00000018858835
-11.75,2.000000310848293
-11.5,2.000000512330096
-11.25,2.000000844325415
-11.,2.000001391287036
-10.75,2.000002292215546
-10.5,2.000003775780317
-10.25,2.000006217929722
-10.,2.000010236254061
-9.75,2.000016844259253
-9.5,2.000027702982914
-9.25,2.000045530104957
-9.,2.00007476248601
-8.75,2.000122623616161
-8.5,2.000200832041241
-8.25,2.000328312228305
-8.,2.000535448263262
-7.75,2.000870661902859
-7.5,2.001410392486784
-7.25,2.002273859672085
-7.,2.00364417172416
-6.75,2.00579713114764
-6.5,2.009138012361565
-6.25,2.014243967766607
-6.,2.021904875302426
-5.75,2.033148252517868
-5.5,2.049225813850444
-5.25,2.07153456230318
-5.,2.101450914328493
-4.75,2.140078826060306
-4.5,2.187951770450744
-4.25,2.244769779120636
-4.,2.309271070676672
-3.75,2.379311216438226
-3.5,2.452153854537652
-3.25,2.524898667213044
-3.,2.594928512490417
-2.75,2.660271479345161
-2.5,2.719832754170912
-2.25,2.773519895854469
-2.,2.822327836576344
-1.75,2.868441911977218
-1.5,2.915341321841103
-1.25,2.967744205576634
-1.,3.031113227875451
-0.75,3.110547754228714
-0.5,3.209335226996475
-0.25,3.327806199607491
0.,3.462921244199867
0.25,3.608693307596018
0.5,3.757652833608442
0.75,3.903141771046473
1.,4.041053454551157
1.25,4.169769606261169
1.5,4.288840320541046
1.75,4.397865231377895
2.,4.496222286483195
2.25,4.583335280960609
2.5,4.658990983847759
2.75,4.72347338301592
3.,4.777516582660176
3.25,4.822163487925941
3.5,4.858608906739331
3.75,4.888070222863531
4.,4.911699164400893
4.25,4.930531703779114
4.5,4.945466878016591
4.75,4.957264756423671
5.,4.966555571199781
5.25,4.973854329953286
5.5,4.979577253439414
5.75,4.984057897343731
6.,4.987561845790752
6.25,4.990299511791141
6.5,4.992436958623022
6.75,4.994104858595775
7.,4.99540579898811
7.25,4.996420174592045
7.5,4.99721090129192
7.75,4.997827163222058
8.,4.998307377631185
8.25,4.99868153233459
8.5,4.99897302343509
8.75,4.999200097078295
9.,4.999376978701014
9.25,4.99951475638588
9.5,4.999622071184985
9.75,4.999705656181603
10.,4.999770757184414
10.25,4.999821460894116
10.5,4.999860950801279
10.75,4.999891706674841
11.,4.99991566004225
11.25,4.999934315349324
11.5,4.999948844363205
11.75,4.999960159719878
12.,4.999968972219062
12.25,4.999975835455248
12.5,4.999981180582275
12.75,4.999985343391594
13.,4.999988585403005
13.25,4.999991110291464
13.5,4.999993076681082
13.75,4.99999460810959
14.,4.99999580078897


==> data/dataRRP6scaling3.csv <==
-12.,2.000000001934124
-11.75,2.00000000318875
-11.5,2.000000005257187
-11.25,2.00000000866727
-11.,2.000000014289135
-10.75,2.000000023557159
-10.5,2.000000038835711
-10.25,2.000000064021902
-10.,2.000000105538691
-9.75,2.000000173970911
-9.5,2.000000286759761
-9.25,2.000000472639255
-9.,2.000000778937969
-8.75,2.000001283590678
-8.5,2.000002114885396
-8.25,2.000003483900822
-8.,2.000005737733773
-7.75,2.000009446723633
-7.5,2.000015547140392
-7.25,2.000025574083864
-7.,2.000042040538278
-6.75,2.000069052025914
-6.5,2.000113298559488
-6.25,2.000185645688933
-6.,2.00030366628947
-5.75,2.000495628120148
-5.5,2.000806690904403
-5.25,2.00130837086689
-5.,2.002112668391691
-4.75,2.003392525276466
-4.5,2.00541025812787
-4.25,2.008554896656423
-4.,2.01338733544737
-3.75,2.020688231891336
-3.5,2.031497441423226
-3.25,2.047126669441523
-3.,2.069122705374079
-2.75,2.099163675571652
-2.5,2.138891949875382
-2.25,2.189724656493594
-2.,2.25272082038414
-1.75,2.328590171902503
-1.5,2.417867839430333
-1.25,2.521151299228106
-1.,2.639177374689058
-0.75,2.772545420360622
-0.5,2.921114305152856
-0.25,3.083317635983934
0.,3.25567455832672
0.25,3.432823659094527
0.5,3.608476556700641
0.75,3.77713093009498
1.,3.935396014425016
1.25,4.081929087802813
1.5,4.216382046192591
1.75,4.338491795245802
2.,4.447852526377639
2.25,4.544142493846327
2.5,4.627399461470144
2.75,4.698136289849985
3.,4.757290736565235
3.25,4.80608615098812
3.5,4.845876678279068
3.75,4.878019173259419
4.,4.903785833825008
4.25,4.924315121541323
4.5,4.940591971087466
4.75,4.953447474985347
5.,4.963569908520427
5.25,4.97152125467285
5.5,4.977755450653124
5.75,4.982636140731239
6.,4.986452789556551
6.25,4.989434686452986
6.5,4.991762767521196
6.75,4.993579393871035
7.,4.99499632096139
7.25,4.996101123507549
7.5,4.996962333393769
7.75,4.997633523299896
8.,4.998156537292122
8.25,4.998564037479556
8.5,4.99888150604288
8.75,4.999128815794038
9.,4.999321460250354
9.25,4.999471515824397
9.5,4.999588393734404
9.75,4.999679427145222
10.,4.999750329376769
10.25,4.999805551329343
10.5,4.99984856019402
10.75,4.99988205672327
11.,4.999908144569351
11.25,4.999928462242766
11.5,4.999944285928678
11.75,4.999956609588964
12.,4.999966207363085
12.25,4.999973682176429
12.5,4.999979503602909
12.75,4.999984037356242
13.,4.999987568260129
13.25,4.999990318138873
13.5,4.999992459751464
13.75,4.999994127643981
14.,4.999995426601771


==> data/dataRRP6scaling4.csv <==
-12.,2.000000000163069
-11.75,2.000000000268855
-11.5,2.000000000443264
-11.25,2.000000000730813
-11.,2.000000001204895
-10.75,2.000000001986511
-10.5,2.000000003275151
-10.25,2.0000000053997
-10.,2.000000008902364
-9.75,2.000000014677019
-9.5,2.000000024197259
-9.25,2.000000039892303
-9.,2.000000065766564
-8.75,2.00000010842073
-8.5,2.000000178734391
-8.25,2.000000294638378
-8.,2.000000485681715
-7.75,2.000000800553051
-7.5,2.000001319464089
-7.25,2.000002174529784
-7.,2.000003583292211
-6.75,2.000005903828586
-6.5,2.00000972526387
-6.25,2.000016016272748
-6.,2.000026368383735
-5.75,2.000043393890889
-5.5,2.000071375115253
-5.25,2.000117320632997
-5.,2.000192676963979
-4.75,2.000316088713057
-4.5,2.00051782077091
-4.25,2.000846784292394
-4.,2.001381578103877
-3.75,2.002247592814037
-3.5,2.003643006477223
-3.25,2.005877294984303
-3.,2.009426311393783
-2.75,2.015007231076628
-2.5,2.023673185303055
-2.25,2.036918861501362
-2.,2.056772124765298
-1.75,2.08582244062647
-1.5,2.127112504459536
-1.25,2.183819795586906
-1.,2.258718514202557
-0.75,2.353547625643461
-0.5,2.4685222035953
-0.25,2.602172587871559
0.,2.751545012445512
0.25,2.912763052395735
0.5,3.081888357745296
0.75,3.25566666760101
1.,3.431584035273211
1.25,3.607250783555045
1.5,3.779796786063881
1.75,3.945820055610806
2.,4.101836513078856
2.25,4.244865814523364
2.5,4.372856599342103
2.75,4.484844725015337
3.,4.580877700034301
3.25,4.661796735165268
3.5,4.728969007563815
3.75,4.78403667217603
4.,4.828717543981585
4.25,4.864667032752786
4.5,4.893395527441359
4.75,4.916228786331159
5.,4.934297982114268
5.25,4.948548021623501
5.5,4.95975564909
5.75,4.968551594224648
6.,4.975443221436572
6.25,4.980835707722607
6.5,4.985050813913167
6.75,4.988342950299211
7.,4.990912597696508
7.25,4.992917326609365
7.5,4.994480730193225
7.75,4.995699597851516
8.,4.996649635118657
8.25,4.997389999840659
8.5,4.997966884794806
8.75,4.998416338249489
9.,4.998766479152102
9.25,4.999039233601781
9.5,4.999251694078648
9.75,4.999417182184466
10.,4.99954607884065
10.25,4.999646472386606
10.5,4.999724664253965
10.75,4.999785563353464
11.,4.999832993568144
11.25,4.999869933438248
11.5,4.999898702954823
11.75,4.999921109111644
12.,4.999938559307838
12.25,4.999952149694254
12.5,4.999962733994856
12.75,4.9999709771153
13.,4.999977396899648
13.25,4.999982396654375
13.5,4.999986290480401
13.75,4.999989323003124
14.,4.999991684739026


==> data/dataRRP6scaling5.csv <==
-12.,2.000000000157469
-11.75,2.000000000259622
-11.5,2.000000000428042
-11.25,2.000000000705716
-11.,2.000000001163517
-10.75,2.000000001918292
-10.5,2.000000003162677
-10.25,2.000000005214265
-10.,2.000000008596642
-9.75,2.000000014172983
-9.5,2.000000023366275
-9.25,2.000000038522308
-9.,2.000000063507965
-8.75,2.000000104697228
-8.5,2.000000172596007
-8.25,2.000000284519231
-8.,2.000000469000892
-7.75,2.000000773057011
-7.5,2.000001274143449
-7.25,2.000002099835472
-7.,2.000003460198765
-6.75,2.000005701001565
-6.5,2.00000939111171
-6.25,2.000015465883438
-6.,2.000025462073174
-5.75,2.000041902016018
-5.5,2.000068920439708
-5.25,2.000113284095843
-5.,2.000186043966174
-4.75,2.000305199098788
-4.5,2.000499963639366
-4.25,2.000817544295933
-4.,2.001333786664539
-3.75,2.002169656819688
-3.5,2.003516266326388
-3.25,2.005671887076139
-3.,2.009094755468826
-2.75,2.014474598846535
-2.5,2.022822182372121
-2.25,2.035567376440832
-2.,2.05463959838543
-1.75,2.082479526586328
-1.5,2.121905696322746
-1.25,2.175759222590407
-1.,2.246314557654814
-0.75,2.334584281073271
-0.5,2.43976857004202
-0.25,2.559066424658673
0.,2.687938856534459
0.25,2.82088739991221
0.5,2.952696767522004
0.75,3.07961831764264
1.,3.199735959451189
1.25,3.312431297515463
1.5,3.41768075001549
1.75,3.515825654658872
2.,3.607803669052803
2.25,3.695438512686786
2.5,3.781409435535495
2.75,3.868741440714093
3.,3.959934983495143
3.25,4.056098263364814
3.5,4.156504597723486
3.75,4.258787137928569
4.,4.359641149145972
4.25,4.455683242189234
4.5,4.544136339227105
4.75,4.623183183316207
5.,4.692006942023404
5.25,4.750629345568366
5.5,4.799665841859254
5.75,4.840083050796834
6.,4.873002126285994
6.25,4.899560286534993
6.5,4.92082524197703
6.75,4.93775038904259
7.,4.951158003408401
7.25,4.961739800940932
7.5,4.97006708183523
7.75,4.976605259091474
8.,4.981729569397285
8.25,4.985740162877394
8.5,4.988875678704765
8.75,4.991324969165155
9.,4.99323695064136
9.25,4.994728723008679
9.5,4.995892169487196
9.75,4.996799266720218
10.,4.997506324600582
10.25,4.998057352082594
10.5,4.998486717456635
10.75,4.998821243938391
11.,4.999081856188597
11.25,4.999284871430243
11.5,4.999443010326157
11.75,4.999566187505173
12.,4.999662129201084
12.25,4.999736855470575
12.5,4.999795056473566
12.75,4.999840385962894
13.,4.99987569012269
13.25,4.999903185950751
13.5,4.999924600281669
13.75,4.999941278118111
14.,4.999954267035661


==> data/dataRRP6scaling6.csv <==
-12.,2.000000000157468
-11.75,2.000000000259619
-11.5,2.000000000428037
-11.25,2.000000000705708
-11.,2.000000001163504
-10.75,2.00000000191827
-10.5,2.000000003162642
-10.25,2.000000005214207
-10.,2.000000008596546
-9.75,2.000000014172824
-9.5,2.000000023366014
-9.25,2.000000038521878
-9.,2.000000063507256
-8.75,2.00000010469606
-8.5,2.00000017259408
-8.25,2.000000284516054
-8.,2.000000468995654
-7.75,2.000000773048375
-7.5,2.000001274129212
-7.25,2.000002099812
-7.,2.000003460160068
-6.75,2.000005700937769
-6.5,2.000009391006538
-6.25,2.000015465710059
-6.,2.000025461787362
-5.75,2.000041901544881
-5.5,2.000068919663115
-5.25,2.000113282815826
-5.,2.00018604185653
-4.75,2.000305195622063
-4.5,2.000499957910126
-4.25,2.000817534855523
-4.,2.001333771109865
-3.75,2.002169631190811
-3.5,2.003516224094336
-3.25,2.005671817464453
-3.,2.009094640655205
-2.75,2.014474409257724
-2.5,2.022821868673413
-2.25,2.035566855660205
-2.,2.054638729338282
-1.75,2.082478065202735
-1.5,2.121903212168675
-1.25,2.175754938710234
-1.,2.246307036212744
-0.75,2.334570794876797
-0.5,2.439743828464699
-0.25,2.559019967614506
0.,2.687849709954217
0.25,2.820713164338358
0.5,2.952351598046795
0.75,3.078929334058627
1.,3.198359505049894
1.25,3.30969923807798
1.5,3.41233667186956
1.75,3.505613585888892
2.,3.588910129594132
2.25,3.661883788469085
2.5,3.724623327860563
2.75,3.777658976718282
3.,3.821879036977783
3.25,3.858428007732224
3.5,3.888646350947618
3.75,3.914088311849408
4.,3.936626302032515
4.25,3.958605720306629
4.5,3.982944952957265
4.75,4.013011726709114
5.,4.052131662449983
5.25,4.102768833682378
5.5,4.165689410379336
5.75,4.239545200326818
6.,4.321127753422343
6.25,4.406171709102046
6.5,4.490328113449948
6.75,4.569940681661466
7.,4.64245008683685
7.25,4.706447656235348
7.5,4.761501900664856
7.75,4.807890663963043
8.,4.846333383005173
8.25,4.877771872859704
8.5,4.903213616464159
8.75,4.923632325874517
9.,4.939912977005706
9.25,4.952827719812074
9.5,4.96303127602206
9.75,4.971067436411476
10.,4.977381009149324
10.25,4.98233169540017
10.5,4.986207863410858
10.75,4.989239172325356
11.,4.99160760105821
11.25,4.99345678671201
11.5,4.994899762716863
11.75,4.996025272843219
12.,4.996902865489048
12.25,4.997586969631582
12.5,4.998120135573469
12.75,4.998535599379213
13.,4.99885930477867
13.25,4.999111492880746
13.5,4.999307949403174
13.75,4.999460981585283
14.,4.999580182392845


==> data/dataRRP6scaling7.csv <==
-12.,2.000000000157468
-11.75,2.000000000259619
-11.5,2.000000000428037
-11.25,2.000000000705708
-11.,2.000000001163504
-10.75,2.00000000191827
-10.5,2.000000003162642
-10.25,2.000000005214207
-10.,2.000000008596546
-9.75,2.000000014172824
-9.5,2.000000023366014
-9.25,2.000000038521878
-9.,2.000000063507256
-8.75,2.000000104696059
-8.5,2.000000172594079
-8.25,2.000000284516054
-8.,2.000000468995654
-7.75,2.000000773048374
-7.5,2.00000127412921
-7.25,2.000002099811997
-7.,2.000003460160063
-6.75,2.000005700937761
-6.5,2.000009391006526
-6.25,2.000015465710038
-6.,2.000025461787328
-5.75,2.000041901544825
-5.5,2.000068919663023
-5.25,2.000113282815674
-5.,2.00018604185628
-4.75,2.00030519562165
-4.5,2.000499957909446
-4.25,2.000817534854401
-4.,2.001333771108014
-3.75,2.002169631187757
-3.5,2.003516224089295
-3.25,2.005671817456126
-3.,2.009094640641431
-2.75,2.014474409234897
-2.5,2.022821868635468
-2.25,2.03556685559684
-2.,2.054638729231746
-1.75,2.082478065021871
-1.5,2.121903211857496
-1.25,2.175754938165379
-1.,2.246307035237613
-0.75,2.33457079308583
-0.5,2.439743825078538
-0.25,2.55901996101168
0.,2.687849696669636
0.25,2.820713136784903
0.5,2.952351539243516
0.75,3.078929205235814
1.,3.198359216087839
1.25,3.30969857622196
1.5,3.412335128648528
1.75,3.505609935972062
2.,3.588901409203613
2.25,3.661862839350068
2.5,3.724572984816316
2.75,3.777538633999057
3.,3.821594616882219
3.25,3.857767777475304
3.5,3.887151693074247
3.75,3.910813176285238
4.,3.929733665387112
4.25,3.944779890254038
4.5,3.956695877079492
4.75,3.966109510138952
5.,3.973549744958857
5.25,3.979474560786966
5.5,3.984314901081214
5.75,3.988545850230891
6.,3.992800390743549
6.25,3.998035235109713
6.5,4.005728636141932
6.75,4.018027714710065
7.,4.037691026507297
7.25,4.067668690883907
7.5,4.110314162706615
7.75,4.166493983463954
8.,4.235038504351851
8.25,4.312849637388488
8.5,4.395617589532466
8.75,4.478793450381994
9.,4.558424412656435
9.25,4.631631909475479
9.5,4.69672190826255
9.75,4.753040241639768
10.,4.800710092458239
10.25,4.840355620081492
10.5,4.872868639956439
10.75,4.899237732061165
11.,4.92043707689553
11.25,4.937362879734269
11.5,4.950803495329303
11.75,4.961431237052024
12.,4.96980683679238
12.25,4.976390374147691
12.5,4.981554758939842
12.75,4.985599470907709
13.,4.988763335951405
13.25,4.991235789533307
13.5,4.993166471472566
13.75,4.994673210158574
14.,4.995848557169113


==> data/dataRRPscaling1.csv <==
-10.,1.000080081755588
-9.75,1.000102826406007
-9.5,1.000132030723674
-9.25,1.000169529164246
-9.,1.000217677050611
-8.75,1.000279498405495
-8.5,1.000358875702924
-8.25,1.000460793399509
-8.,1.000591650446192
-7.75,1.000759661250189
-7.5,1.000975370007314
-7.25,1.001252310271686
-7.,1.001607850464427
-6.75,1.002064277226195
-6.5,1.002650182671089
-6.25,1.003402239387982
-6.,1.004367469241381
-5.75,1.005606139486736
-5.5,1.007195453239061
-5.25,1.00923424149648
-5.,1.011848910705354
-4.75,1.015200951972789
-4.5,1.019496371710086
-4.25,1.02499745032357
-4.,1.032037258805487
-3.75,1.041037331250669
-3.5,1.05252874756866
-3.25,1.067176525386795
-3.,1.085806484761024
-2.75,1.109432361995623
-2.5,1.13927850751132
-2.25,1.176789514028552
-2.,1.223612270521407
-1.75,1.28152892510302
-1.5,1.352314533714313
-1.25,1.437498913300235
-1.,1.538038949469301
-0.75,1.65395520053598
-0.5,1.784030121563194
-0.25,1.925679676703218
0.,2.075118466412501
0.25,2.227939004726366
0.5,2.380070216095676
0.75,2.528714486298635
1.,2.672679720378395
1.25,2.811904152548896
1.5,2.946563084144251
1.75,3.076333663062283
2.,3.200139707916481
2.25,3.316355568948894
2.5,3.423248296408522
2.75,3.519413479025206
3.,3.60404927691125
3.25,3.677030078238106
3.5,3.738824051586494
3.75,3.790329070128442
4.,3.832692676273118
4.25,3.867156875344967
4.5,3.894944434289215
4.75,3.917187130745541
5.,3.934888391316969
5.25,3.948910526780862
5.5,3.959977631661958
5.75,3.968687243059963
6.,3.975525977963524
6.25,3.980886131121308
6.5,3.985081506049393
6.75,3.988361617641169
7.,3.990923944479526
7.25,3.992924220369972
7.5,3.994484916956024
7.75,3.995702139846973
8.,3.996651178144403
8.25,3.997390936313516
8.5,3.997967453068695
8.75,3.998416683054716
9.,3.998766688348333
9.25,3.999039360514671
9.5,3.999251771068891
9.75,3.999417228887875
10.,3.999546107170754


==> data/dataRRPscaling2.csv <==
-10.,2.000000010613197
-9.75,2.00000001749754
-9.5,2.000000028847163
-9.25,2.00000004755796
-9.,2.00000007840353
-8.75,2.000000129252255
-8.5,2.000000213072764
-8.25,2.000000351237958
-8.,2.000000578967273
-7.75,2.000000954288557
-7.5,2.000001572790674
-7.25,2.000002591897752
-7.,2.000004270787786
-6.75,2.000007035990115
-6.5,2.000011589079149
-6.25,2.000019083265452
-6.,2.000031412511817
-5.75,2.000051683931012
-5.5,2.000084987672144
-5.25,2.00013964748932
-5.,2.00022924345976
-4.75,2.000375865642321
-4.5,2.000615310655982
-4.25,2.001005305186443
-4.,2.001638364352083
-3.75,2.002661584140073
-3.5,2.004306483180141
-3.25,2.006932769303445
-3.,2.011090153248864
-2.75,2.017601128348328
-2.5,2.027663347145661
-2.25,2.042960494796665
-2.,2.065752992675095
-1.75,2.098894528573873
-1.5,2.145695497455928
-1.25,2.209554024465211
-1.,2.293336728619016
-0.75,2.398624702358991
-0.5,2.525059672732415
-0.25,2.670003092485075
0.,2.828626382113726
0.25,2.994589205599434
0.5,3.161431566979167
0.75,3.324279657375966
1.,3.480881054154411
1.25,3.63130649508054
1.5,3.776661948345228
1.75,3.91771263764867
2.,4.054100596526266
2.25,4.184324116540697
2.5,4.306250464819304
2.75,4.417785168521126
3.,4.517394032749418
3.25,4.604348711524676
3.5,4.678719305762943
3.75,4.741210744502848
4.,4.792942910428011
4.25,4.835243334392484
4.5,4.869485658289391
4.75,4.896981119754778
5.,4.918916343268751
5.25,4.936325725152773
5.5,4.950086788620171
5.75,4.960929122177113
6.,4.969450194594562
6.25,4.976133682426715
6.5,4.981367714017131
6.75,4.985461648220798
7.,4.988660780491448
7.25,4.991158828963053
7.5,4.993108304039226
7.75,4.99462898480748
8.,4.995814767802409
8.25,4.996739152925996
8.5,4.997459609134406
8.75,4.998021031469616
9.,4.99845846821465
9.25,4.99879926602813
9.5,4.999064753500317
9.75,4.999271560170386
10.,4.99943264855831


==> data/dataRRPscaling3.csv <==
-10.,3.000000000001045
-9.75,3.000000000002212
-9.5,3.000000000004684
-9.25,3.000000000009914
-9.,3.000000000020987
-8.75,3.000000000044423
-8.5,3.000000000094028
-8.25,3.000000000199015
-8.,3.000000000421201
-7.75,3.000000000891374
-7.5,3.000000001886199
-7.25,3.0000000039908
-7.,3.00000000844232
-6.75,3.000000017855542
-6.5,3.000000037754428
-6.25,3.000000079801906
-6.,3.00000016860352
-5.75,3.00000035601918
-5.5,3.000000751213455
-5.25,3.000001583603024
-5.,3.00000333431278
-4.75,3.00000700961743
-4.5,3.000014706811627
-4.25,3.000030777431013
-4.,3.000064197571606
-3.75,3.000133342700241
-3.5,3.000275460869904
-3.25,3.000565089909463
-3.,3.001148895755815
-2.75,3.002309147453131
-2.5,3.004573451899547
-2.25,3.008890571876213
-2.,3.016881094301811
-1.75,3.031129614626355
-1.5,3.055396341669364
-1.25,3.094514535836416
-1.,3.153722661495799
-0.75,3.23742107883915
-0.5,3.347775320227426
-0.25,3.483747162064241
0.,3.640821865079344
0.25,3.811538607922824
0.5,3.987105447078818
0.75,4.1599072684946
1.,4.325609912352904
1.25,4.483524283197058
1.5,4.635254874610057
1.75,4.782737130970656
2.,4.926744477181135
2.25,5.066372767893432
2.5,5.199423756027389
2.75,5.323243841821686
3.,5.435532367693439
3.25,5.534833234334087
3.5,5.620666344830154
3.75,5.693402634402903
4.,5.75402022587854
4.25,5.803847241121981
4.5,5.844348374359772
4.75,5.876973781130543
5.,5.90306655769171
5.25,5.923815920521594
5.5,5.940241834119977
5.75,5.95319902451447
6.,5.963391498552379
6.25,5.971391640575697
6.5,5.977660254357523
6.75,5.98256552919077
7.,5.986399956431623
7.25,5.989394858945834
7.5,5.991732554256223
7.75,5.993556353766061
8.,5.99497867550865
8.25,5.996087562551921
8.5,5.996951882319461
8.75,5.99762545094498
9.,5.998150291192651
9.25,5.998559197695502
9.5,5.998877751797423
9.75,5.999125901077114
10.,5.999319195783814


==> data/dataRRPscaling4.csv <==
-10.,4.
-9.75,4.
-9.5,4.000000000000001
-9.25,4.000000000000002
-9.,4.000000000000005
-8.75,4.000000000000014
-8.5,4.000000000000038
-8.25,4.000000000000104
-8.,4.000000000000284
-7.75,4.00000000000077
-7.5,4.000000000002093
-7.25,4.000000000005686
-7.,4.000000000015444
-6.75,4.000000000041933
-6.5,4.000000000113824
-6.25,4.000000000308837
-6.,4.000000000837525
-5.75,4.000000002269733
-5.5,4.000000006145777
-5.25,4.000000016622509
-5.,4.00000004489482
-4.75,4.000000121031405
-4.5,4.00000032551643
-4.25,4.000000872820341
-4.,4.000002331156191
-3.75,4.000006194654782
-3.5,4.000016353831749
-3.25,4.000042809847466
-3.,4.000110841680933
-2.75,4.000282932988556
-2.5,4.000709003272131
-2.25,4.001734712727025
-2.,4.004115401415676
-1.75,4.009386300807168
-1.5,4.020377460411192
-1.25,4.041666982772959
-1.,4.079486184351382
-0.75,4.14058458774611
-0.5,4.230223673478893
-0.25,4.350259182393985
0.,4.498086630838278
0.25,4.666617639846391
0.5,4.845671087178042
0.75,5.025003847565561
1.,5.197605585003401
1.25,5.361139745671951
1.5,5.516971393119081
1.75,5.667903895478309
2.,5.816003213753992
2.25,5.961385935341064
2.5,6.102211498836473
2.75,6.235529171842244
3.,6.358348775959851
3.25,6.468434495307917
3.5,6.564644928049168
3.75,6.646896614574966
4.,6.715921424710586
4.25,6.772967355976225
4.5,6.81953210766078
4.75,6.857164934623715
5.,6.887338966643096
5.25,6.911381087416183
5.5,6.93044275865265
5.75,6.945496946533881
6.,6.95734988852378
6.25,6.966660005081818
6.5,6.973959126890657
6.75,6.979673260484622
7.,6.98414147227552
7.25,6.987632310309269
7.5,6.990357667603681
7.75,6.992484246721489
8.,6.994142901262674
8.25,6.995436165191126
8.5,6.996444272623798
8.75,6.997229941480783
9.,6.997842157282327
9.25,6.998319155516784
9.5,6.998690765960208
9.75,6.998980251608058
10.,6.999205748847264


==> data/dataRRPscaling5.csv <==
-10.,5.
-9.75,5.
-9.5,5.
-9.25,5.
-9.,5.
-8.75,5.
-8.5,5.
-8.25,5.
-8.,5.
-7.75,5.000000000000001
-7.5,5.000000000000002
-7.25,5.000000000000008
-7.,5.000000000000028
-6.75,5.000000000000097
-6.5,5.000000000000339
-6.25,5.000000000001181
-6.,5.000000000004112
-5.75,5.000000000014303
-5.5,5.000000000049701
-5.25,5.000000000172483
-5.,5.000000000597611
-4.75,5.000000002066212
-4.5,5.00000000712446
-4.25,5.00000002447977
-4.,5.000000083733033
-3.75,5.000000284736064
-3.5,5.000000960926493
-3.25,5.000003211090567
-3.,5.000010593332335
-2.75,5.000034365411495
-2.5,5.00010906009483
-2.25,5.000336280984171
-2.,5.000998565712097
-1.75,5.002823589338054
-1.5,5.007500393502442
-1.25,5.018439369692244
-1.,5.041376681170259
-0.75,5.083959040423069
-0.5,5.153786355677993
-0.25,5.255755085657723
0.,5.390075674543699
0.25,5.55140400940393
0.5,5.729503358482872
0.75,5.912254371974896
1.,6.089960662592903
1.25,6.258078548450151
1.5,6.416988489642266
1.75,6.569798424083312
2.,6.719720542272364
2.25,6.86813803722226
2.5,7.013978024089557
2.75,7.154335614039347
3.,7.285705108962861
3.25,7.405092962291819
3.5,7.510630336817879
3.75,7.601682709423623
4.,7.678642567507278
4.25,7.742602148743949
4.5,7.795036271236945
4.75,7.837554357243592
5.,7.871733486026809
5.25,7.899021194299871
5.5,7.920689550442883
5.75,7.937822883853301
6.,7.951325362882241
6.25,7.961938775342549
6.5,7.970264331393679
6.75,7.976784842020027
7.,7.981885327992755
7.25,7.985871183042151
7.5,7.988983644077469
7.75,7.991412663672241
8.,7.993307445063921
8.25,7.994784960843404
8.5,7.995936780047341
8.75,7.996834503076997
9.,7.997534066483668
9.25,7.998079139491973
9.5,7.998503795988671
9.75,7.998834611763218
10.,7.999092307748661


==> data/dataRRPscaling6.csv <==
-10.,6.
-9.75,6.
-9.5,6.
-9.25,6.
-9.,6.
-8.75,6.
-8.5,6.
-8.25,6.
-8.,6.
-7.75,6.
-7.5,6.
-7.25,6.
-7.,6.
-6.75,6.
-6.5,6.000000000000001
-6.25,6.000000000000005
-6.,6.00000000000002
-5.75,6.000000000000091
-5.5,6.000000000000405
-5.25,6.000000000001805
-5.,6.000000000008024
-4.75,6.000000000035584
-4.5,6.00000000015732
-4.25,6.000000000692801
-4.,6.000000003035448
-3.75,6.000000013212073
-3.5,6.000000057015297
-3.25,6.000000243303783
-3.,6.000001023152715
-2.75,6.000004220535928
-2.5,6.000016973244845
-2.25,6.000066005579642
-2.,6.000245539893321
-1.75,6.000861639452543
-1.5,6.002803593101201
-1.25,6.008295710709506
-1.,6.021910366567289
-0.75,6.050992013262932
-0.5,6.104308606820641
-0.25,6.18914054465767
0.,6.308544857255631
0.25,6.459669239322343
0.5,6.633409167193071
0.75,6.816793075245348
1.,6.997876106393059
1.25,7.169759953093217
1.5,7.331313886597546
1.75,7.485333978590384
2.,7.635794817971677
2.25,7.78536083642915
2.5,7.934035233717309
2.75,8.079321538600128
3.,8.217443398572645
3.25,8.344739527604521
3.5,8.458593590830683
3.75,8.557749148456711
4.,8.642178987095388
4.25,8.712749801882414
4.5,8.770860166804798
4.75,8.818141783442066
5.,8.856250015635983
5.25,8.886736203580229
5.5,8.910982195451014
5.75,8.930176831247295
6.,8.945317919688024
6.25,8.9572279506393
6.5,8.966575867600798
6.75,8.973900273698794
7.,8.979631523547088
7.25,8.984111477131114
7.5,8.98761048367266
7.75,8.990341604616503
8.,8.992472306911721
8.25,8.994133949508509
8.5,8.99542940459
8.75,8.996439135733591
9.,8.997226018796662
9.25,8.997839149621063
9.5,8.99831684188281
9.75,8.998688981542593
10.,8.998978872488005


==> data/dataRRPscaling7.csv <==
-10.,7.
-9.75,7.
-9.5,7.
-9.25,7.
-9.,7.
-8.75,7.
-8.5,7.
-8.25,7.
-8.,7.
-7.75,7.
-7.5,7.
-7.25,7.
-7.,7.
-6.75,7.
-6.5,7.
-6.25,7.
-6.,7.
-5.75,7.000000000000001
-5.5,7.000000000000003
-5.25,7.000000000000019
-5.,7.000000000000109
-4.75,7.00000000000062
-4.5,7.000000000003515
-4.25,7.000000000019841
-4.,7.000000000111371
-3.75,7.000000000620606
-3.5,7.000000003425518
-3.25,7.000000018673496
-3.,7.000000100140889
-2.75,7.000000525534618
-2.5,7.000002679928835
-2.25,7.000013153466601
-2.,7.00006135070083
-1.75,7.000267431807294
-1.5,7.001066937010205
-1.25,7.00380317859867
-1.,7.01182950894641
-0.75,7.031567984252885
-0.5,7.072007531751514
-0.25,7.141972100731098
0.,7.246886632939243
0.25,7.386495972685693
0.5,7.553583455052974
0.75,7.735297520487391
1.,7.918096655658946
1.25,8.092900519589739
1.5,8.256831887386262
1.75,8.411876338441145
2.,8.562282598559445
2.25,8.711801806374123
2.5,8.861668339671479
2.75,9.010118743815443
3.,9.153388941862015
3.25,9.287296415667804
3.5,9.408501696647563
3.75,9.515082430863713
4.,9.606525304685978
4.25,9.683408214438448
4.5,9.747002985685641
4.75,9.798926905332094
5.,9.840888439203563
5.25,9.874526071620674
5.5,9.90132067737567
5.75,9.922558782647642
6.,9.939327556688312
6.25,9.952527530137445
6.5,9.962893735203292
6.75,9.971019555406868
7.,9.977380058896422
7.25,9.982353192560633
7.5,9.986238186383532
7.75,9.989271069552164
8.,9.991637486805298
8.25,9.993483131186154
8.5,9.99492214625167
8.75,9.996043839450524
9.,9.996918014221295
9.25,9.997599185904049
9.5,9.998129903642622
9.75,9.998543360946182
10.,9.998865443065295


==> data/dataRRPscaling8.csv <==
-10.,8.
-9.75,8.
-9.5,8.
-9.25,8.
-9.,8.
-8.75,8.
-8.5,8.
-8.25,8.
-8.,8.
-7.75,8.
-7.5,8.
-7.25,8.
-7.,8.
-6.75,8.
-6.5,8.
-6.25,8.
-6.,8.
-5.75,8.
-5.5,8.
-5.25,8.
-5.,8.000000000000001
-4.75,8.000000000000011
-4.5,8.000000000000079
-4.25,8.000000000000573
-4.,8.000000000004124
-3.75,8.000000000029428
-3.5,8.000000000207808
-3.25,8.000000001447542
-3.,8.000000009903137
-2.75,8.000000066149908
-2.5,8.000000427986918
-2.25,8.000002653150213
-2.,8.000015529419681
-1.75,8.000084173527472
-1.5,8.000412211373003
-1.25,8.001772096768199
-1.,8.006497488931467
-0.75,8.019889847670619
-0.5,8.050559297264791
-0.25,8.108176018479872
0.,8.199940077193001
0.25,8.327902726857599
0.5,8.487034857983453
0.75,8.665347298291212
1.,8.848374371248164
1.25,9.02519828239644
1.5,9.191206756407864
1.75,9.347274869325559
2.,9.49746099910534
2.25,9.646269977760713
2.5,9.796159198809346
2.75,9.946341880573075
3.,10.0933535361334
3.25,10.23267817051184
3.5,10.36031792460072
3.75,10.47366739854584
4.,10.57167544830141
4.25,10.65457500655159
4.5,10.72346380988074
4.75,10.77990937294009
5.,10.82564862446082
5.25,10.86239074875391
5.5,10.89170497765684
5.75,10.91496873114403
6.,10.93335427131737
6.25,10.94783751288636
6.5,10.95921793384952
6.75,10.96814268701434
7.,10.97513093399281
7.25,10.98059632931302
7.5,10.98486675220356
7.75,10.98820105847682
8.,10.99080298474377
8.25,10.99283250587602
8.5,10.99441500503223
8.75,10.99564861422775
9.,10.99661005275755
9.25,10.99735924834093
9.5,10.99794298126811
9.75,10.998397749974
10.,10.99875201948

